Tracking Public Opinion in China through Various Stages of the COVID-19 Pandemic

In recent months, COVID-19 has become a global pandemic and had a huge impact on the world. People under different conditions have very different attitudes toward the epidemic. Due to the real-time and large-scale nature of social media, we can continuously obtain a massive amount of public opinion information related to the epidemic from social media. In particular, researchers may ask questions such as "how is the public reacting to COVID-19 in China during different stages of the pandemic?", "what factors affect the public opinion orientation in China?", and so on. To answer such questions, we analyze the pandemic related public opinion information on Weibo, China's largest social media platform. Specifically, we have first collected a large amount of COVID-19-related public opinion microblogs. We then use a sentiment classifier to recognize and analyze different groups of users' opinions. In the collected sentiment orientated microblogs, we try to track the public opinion through different stages of the COVID-19 pandemic. Furthermore, we analyze more key factors that might have an impact on the public opinion of COVID-19 (e.g., users in different provinces or users with different education levels). Empirical results show that the public opinions vary along with the key factors of COVID-19. Furthermore, we analyze the public attitudes on different public-concerning topics, such as staying at home and quarantine.

==> experiment/si_stage1_province.txt <==
/home/magus/anaconda3/bin/python /home/magus/Documents/gaoyq/virus/main.py
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
['北京', '天津', '上海', '重庆', '新疆', '西藏', '宁夏', '内蒙古', '广西', '黑龙江', '吉林', '辽宁', '河北', '山东', '江苏', '安徽', '浙江', '福建', '广东', '海南', '云南', '四川', '贵州', '湖南', '湖北', '河南', '山西', '陕西', '甘肃', '青海', '江西', '台湾', '香港', '澳门', '其他', '海外', '美国', '日本']
['Beijing', 'Tianjin', 'Shanghai', 'Chongqing', 'Xinjiang', 'Xizang', 'Ningxia', 'Inner Mongolia', 'Guangxi', 'Heilongjiang', 'Jilin', 'Liaoning', 'Hebei', 'Shandong', 'Jiangsu', 'Anhui', 'Zhejiang', 'Fujian', 'Guangdong', 'Hainan', 'Yunnan', 'Sichuan', 'Guizhou', 'Hunan', 'Hubei', 'Henan', 'Shanxi', 'Shaanxi', 'Gansu', 'Qinghai', 'Jiangxi', 'Taiwan', 'Hong kong', 'Macau', 'Others', 'Overseas', 'U.S.', 'Japan']
99913
['微博id', '微博发布时间', '微博昵称', '微博中文内容', '微博图片', '微博视频', '情感倾向', 'time', 'month', 'day', 'dayfromzero']
['用户id', '微博昵称', '微博主页地址', '微博头像', '简介', '粉丝数', '关注数', '性别', '所在地']
(99913, 11)
(630366, 9)
(95126, 19)
['微博id', '微博发布时间', '微博昵称', '微博中文内容', '微博图片', '微博视频', '情感倾向', 'time', 'month', 'day', 'dayfromzero']
['用户id', '微博昵称', '微博主页地址', '微博头像', '简介', '粉丝数', '关注数', '性别', '所在地']
(900000, 11)
(630366, 9)
(857179, 19)
/home/magus/Documents/gaoyq/virus/read_data.py:143: SettingWithCopyWarning: 
A value is trying to be set on a copy of a slice from a DataFrame.
Try using .loc[row_indexer,col_indexer] = value instead

See the caveats in the documentation: http://pandas.pydata.org/pandas-docs/stable/indexing.html#indexing-view-versus-copy
  weibo_user_df['所在地'] = weibo_user_df.apply(lambda x: province_refine(x['所在地']), axis=1)
['_id', 'comment_num', '微博中文内容', 'crawl_time', 'created_at', 'image_url', 'like_num', 'location_map_info', 'origin_weibo', 'repost_num', 'tool', 'user_id', 'weibo_url', '情感倾向', 'time', 'dayfromzero']
['user_id', 'authentication', 'birthday', 'brief_introduction', 'city', 'crawl_time', 'fans_num', 'follows_num', 'gender', 'labels', 'nick_name', 'province', 'sentiment', 'sex_orientation', 'tweets_num', 'vip_level']
(128778, 16)
(79385, 16)
(124209, 31)
/home/magus/Documents/gaoyq/virus/read_data.py:149: SettingWithCopyWarning: 
A value is trying to be set on a copy of a slice from a DataFrame.
Try using .loc[row_indexer,col_indexer] = value instead

See the caveats in the documentation: http://pandas.pydata.org/pandas-docs/stable/indexing.html#indexing-view-versus-copy
  weibo_user_df['province'] = weibo_user_df.apply(lambda x: province_refine_after(x['province'], x['city']), axis=1)
/home/magus/anaconda3/lib/python3.6/site-packages/pandas/core/frame.py:3778: SettingWithCopyWarning: 
A value is trying to be set on a copy of a slice from a DataFrame

See the caveats in the documentation: http://pandas.pydata.org/pandas-docs/stable/indexing.html#indexing-view-versus-copy
  return super(DataFrame, self).rename(**kwargs)
49
0
948527
[0.2743362831858407, 0.08421052631578947, 0.2111111111111111, 0.23902439024390243, 0.23756906077348067, 0.13705583756345177, 0.050505050505050504, 0.15, 0.17, 0.14917127071823205, 0.31683168316831684, 0.2512820512820513, 0.28125, 0.29411764705882354, 0.19047619047619047, 0.11242603550295859, 0.10465116279069768, -0.006134969325153374, 0.15853658536585366, -0.12550607287449392, -0.05507246376811594, 0.01020408163265306, 0.19245283018867926, 0.2667946257197697, 0.20222634508348794, 0.10980392156862745, 0.1810344827586207, 0.27552986512524086, 0.3140794223826715, 0.01893939393939394, 0.08414872798434442, 0.140625, 0.20076481835564053, 0.23861566484517305, 0.19540229885057472, 0.18007662835249041, 0.08445945945945946, 0.2839506172839506, 0.29818181818181816, 0.229706390328152, 0.078125, 0.22831858407079647, 0.09848484848484848, 0.2097053726169844, 0.10429447852760736, 0.078125, 0.21212121212121213, 0.2402044293015332, 0.2199630314232902]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.562
Model:                            OLS   Adj. R-squared:                  0.553
Method:                 Least Squares   F-statistic:                     61.52
Date:                   三, 20 5月 2020   Prob (F-statistic):           3.80e-10
Time:                        15:46:32   Log-Likelihood:                 31.072
No. Observations:                  49   AIC:                            -60.14
Df Residuals:                      48   BIC:                            -58.25
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0052      0.001      7.843      0.000       0.004       0.007
==============================================================================
Omnibus:                        1.341   Durbin-Watson:                   0.732
Prob(Omnibus):                  0.511   Jarque-Bera (JB):                1.038
Skew:                          -0.067   Prob(JB):                        0.595
Kurtosis:                       2.300   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[0.30158730158730157, 0.0196078431372549, 0.2549019607843137, 0.16455696202531644, 0.32, 0.3904761904761905, 0.19298245614035087, 0.24, 0.03773584905660377, 0.0, 0.184, 0.38613861386138615, 0.16071428571428573, 0.16279069767441862, 0.21495327102803738, 0.08737864077669903, 0.2641509433962264, 0.15789473684210525, 0.14285714285714285, -0.014084507042253521, 0.061224489795918366, -0.13108614232209737, -0.03804347826086957, 0.22826086956521738, 0.056818181818181816, 0.022222222222222223, -0.005235602094240838, 0.046831955922865015, 0.2430939226519337, 0.028901734104046242, -0.01928374655647383, 0.031914893617021274, 0.20454545454545456, 0.16477272727272727, 0.15789473684210525, 0.005494505494505495, -0.10941475826972011, 0.2529002320185615, 0.1687041564792176, 0.06870229007633588, -0.14646464646464646, 0.17037037037037037, -0.07268170426065163, 0.08359133126934984, 0.06593406593406594, 0.041666666666666664, 0.0898876404494382, 0.10714285714285714, 0.1524390243902439]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.189
Model:                            OLS   Adj. R-squared:                  0.172
Method:                 Least Squares   F-statistic:                     11.16
Date:                   三, 20 5月 2020   Prob (F-statistic):            0.00163
Time:                        15:46:32   Log-Likelihood:                 22.779
No. Observations:                  49   AIC:                            -43.56
Df Residuals:                      48   BIC:                            -41.67
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0026      0.001      3.340      0.002       0.001       0.004
==============================================================================
Omnibus:                        0.614   Durbin-Watson:                   1.030
Prob(Omnibus):                  0.736   Jarque-Bera (JB):                0.705
Skew:                           0.237   Prob(JB):                        0.703
Kurtosis:                       2.654   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[0.2875, 0.017142857142857144, 0.20300751879699247, 0.3815789473684211, 0.22857142857142856, 0.04201680672268908, 0.2283464566929134, 0.04477611940298507, 0.15714285714285714, 0.09219858156028368, 0.44881889763779526, 0.32450331125827814, 0.29411764705882354, 0.28440366972477066, 0.32867132867132864, 0.1694915254237288, 0.20588235294117646, 0.16923076923076924, 0.20496894409937888, 0.09, 0.10526315789473684, -0.0657439446366782, 0.08125, 0.2736842105263158, 0.28488372093023256, 0.17101449275362318, 0.18885448916408668, 0.2471264367816092, 0.2521246458923513, 0.11949685534591195, 0.04927536231884058, 0.1925133689839572, 0.13989637305699482, 0.23676880222841226, 0.15846994535519127, 0.24324324324324326, 0.023746701846965697, 0.23146067415730337, 0.2796208530805687, 0.1837837837837838, 0.10309278350515463, 0.1875, -0.0196078431372549, 0.1105121293800539, 0.1008174386920981, 0.1780821917808219, 0.13677811550151975, 0.1873198847262248, 0.21978021978021978]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.489
Model:                            OLS   Adj. R-squared:                  0.478
Method:                 Least Squares   F-statistic:                     45.85
Date:                   三, 20 5月 2020   Prob (F-statistic):           1.65e-08
Time:                        15:46:32   Log-Likelihood:                 24.153
No. Observations:                  49   AIC:                            -46.31
Df Residuals:                      48   BIC:                            -44.42
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0052      0.001      6.771      0.000       0.004       0.007
==============================================================================
Omnibus:                        1.251   Durbin-Watson:                   0.779
Prob(Omnibus):                  0.535   Jarque-Bera (JB):                1.047
Skew:                           0.352   Prob(JB):                        0.593
Kurtosis:                       2.868   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[0.19444444444444445, 0.07514450867052024, 0.09289617486338798, 0.205607476635514, 0.32407407407407407, 0.17587939698492464, 0.10382513661202186, 0.22279792746113988, 0.1497005988023952, 0.08860759493670886, 0.21782178217821782, 0.32057416267942584, 0.12041884816753927, 0.2422360248447205, 0.2907801418439716, 0.15942028985507245, 0.1337579617834395, 0.1377245508982036, 0.030927835051546393, -0.16387959866220736, -0.10194174757281553, -0.11217183770883055, -0.04, -0.06538461538461539, 0.12072892938496584, -0.01026694045174538, 0.015250544662309368, 0.08943089430894309, 0.0735930735930736, -0.1762114537444934, -0.15486725663716813, 0.02766798418972332, 0.039832285115303984, 0.15354330708661418, 0.0893970893970894, 0.023593466424682397, -0.11956521739130435, 0.17750439367311072, 0.13703703703703704, 0.07441016333938294, -0.09906542056074766, -0.01937984496124031, -0.14814814814814814, 0.0650887573964497, -0.017543859649122806, 0.0, 0.09297052154195011, 0.06666666666666667, 0.13078470824949698]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.049
Model:                            OLS   Adj. R-squared:                  0.029
Method:                 Least Squares   F-statistic:                     2.454
Date:                   三, 20 5月 2020   Prob (F-statistic):              0.124
Time:                        15:46:32   Log-Likelihood:                 26.977
No. Observations:                  49   AIC:                            -51.95
Df Residuals:                      48   BIC:                            -50.06
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0011      0.001      1.567      0.124      -0.000       0.003
==============================================================================
Omnibus:                        0.651   Durbin-Watson:                   0.695
Prob(Omnibus):                  0.722   Jarque-Bera (JB):                0.707
Skew:                          -0.046   Prob(JB):                        0.702
Kurtosis:                       2.419   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[0.3076923076923077, 0.07142857142857142, 0.0967741935483871, 0.26605504587155965, 0.23684210526315788, 0.21739130434782608, 0.058823529411764705, 0.17777777777777778, 0.21212121212121213, 0.20512820512820512, 0.2558139534883721, 0.36363636363636365, 0.26582278481012656, 0.3698630136986301, 0.34065934065934067, 0.2553191489361702, 0.27835051546391754, 0.03773584905660377, -0.03076923076923077, -0.23404255319148937, 0.0, -0.012145748987854251, -0.13793103448275862, 0.060240963855421686, 0.06756756756756757, 0.08527131782945736, 0.20599250936329588, 0.3170731707317073, 0.41139240506329117, 0.08487084870848709, -0.003861003861003861, 0.20284697508896798, 0.19631901840490798, 0.16153846153846155, 0.20446096654275092, 0.10852713178294573, -0.01639344262295082, 0.17088607594936708, 0.12987012987012986, 0.12933753943217666, 0.08074534161490683, 0.18823529411764706, 0.045317220543806644, 0.31645569620253167, 0.13380281690140844, 0.22807017543859648, 0.1328125, 0.14285714285714285, 0.2127659574468085]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.385
Model:                            OLS   Adj. R-squared:                  0.372
Method:                 Least Squares   F-statistic:                     30.05
Date:                   三, 20 5月 2020   Prob (F-statistic):           1.53e-06
Time:                        15:46:32   Log-Likelihood:                 20.747
No. Observations:                  49   AIC:                            -39.49
Df Residuals:                      48   BIC:                            -37.60
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0045      0.001      5.482      0.000       0.003       0.006
==============================================================================
Omnibus:                        1.026   Durbin-Watson:                   0.657
Prob(Omnibus):                  0.599   Jarque-Bera (JB):                0.887
Skew:                           0.007   Prob(JB):                        0.642
Kurtosis:                       2.341   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[0.3775633293124246, 0.13131313131313133, 0.1706422018348624, 0.24148606811145512, 0.3001464128843338, 0.24878048780487805, 0.21666666666666667, 0.3274956217162872, 0.23809523809523808, 0.2463768115942029, 0.37797619047619047, 0.35379644588045234, 0.3311036789297659, 0.2757201646090535, 0.17802197802197803, 0.228310502283105, 0.2, 0.1984732824427481, 0.16068052930056712, -0.010309278350515464, -0.03877551020408163, -0.015570934256055362, 0.04154302670623145, 0.1051930758988016, 0.22804532577903683, 0.08426966292134831, 0.14492753623188406, 0.17472118959107807, 0.2646370023419204, 0.0581039755351682, 0.05436337625178827, 0.14099783080260303, 0.21704918032786885, 0.21366376423308775, 0.21335268505079827, 0.18438761776581428, 0.017417417417417418, 0.2426952892069171, 0.2021932830705963, 0.21693121693121692, 0.051000645577792124, 0.11541119557705598, 0.05016722408026756, 0.17663817663817663, 0.136, 0.08708708708708708, 0.14245216158752658, 0.23712835387962292, 0.20818115412710006]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.428
Model:                            OLS   Adj. R-squared:                  0.416
Method:                 Least Squares   F-statistic:                     35.94
Date:                   三, 20 5月 2020   Prob (F-statistic):           2.55e-07
Time:                        15:46:32   Log-Likelihood:                 21.927
No. Observations:                  49   AIC:                            -41.85
Df Residuals:                      48   BIC:                            -39.96
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0048      0.001      5.995      0.000       0.003       0.006
==============================================================================
Omnibus:                        3.706   Durbin-Watson:                   0.363
Prob(Omnibus):                  0.157   Jarque-Bera (JB):                2.271
Skew:                           0.310   Prob(JB):                        0.321
Kurtosis:                       2.146   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[0.7058823529411765, 0.6296296296296297, 0.2727272727272727, 0.8260869565217391, 0.2857142857142857, 0.2222222222222222, 0.5454545454545454, 0.7142857142857143, 0.5238095238095238, 0.6470588235294118, 0.2, 0.17647058823529413, 0.5555555555555556, 0.42105263157894735, 0.55, 0.35714285714285715, 0.7142857142857143, 0.125, 0.1282051282051282, 0.12195121951219512, 0.04, 0.3, 0.3333333333333333, 0.4117647058823529, 0.43661971830985913, 0.3333333333333333, 0.28125, 0.4931506849315068, 0.4676258992805755, 0.41732283464566927, 0.25984251968503935, 0.28125, 0.39849624060150374, 0.484375, 0.5639097744360902, 0.48091603053435117, 0.39285714285714285, 0.42424242424242425, 0.5267175572519084, 0.4166666666666667, 0.5, 0.5193798449612403, 0.34513274336283184, 0.5107913669064749, 0.46788990825688076, 0.3387096774193548, 0.3700787401574803, 0.4857142857142857, 0.6417910447761194]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.629
Model:                            OLS   Adj. R-squared:                  0.621
Method:                 Least Squares   F-statistic:                     81.32
Date:                   三, 20 5月 2020   Prob (F-statistic):           6.68e-12
Time:                        15:46:32   Log-Likelihood:                -6.5776
No. Observations:                  49   AIC:                             15.16
Df Residuals:                      48   BIC:                             17.05
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0129      0.001      9.018      0.000       0.010       0.016
==============================================================================
Omnibus:                        8.034   Durbin-Watson:                   0.580
Prob(Omnibus):                  0.018   Jarque-Bera (JB):                7.828
Skew:                           0.976   Prob(JB):                       0.0200
Kurtosis:                       3.142   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[0.5172413793103449, 0.2222222222222222, -0.17647058823529413, 0.2727272727272727, 0.42105263157894735, 0.4, 0.44, 0.18181818181818182, 0.4074074074074074, 0.6363636363636364, 0.2, 0.6296296296296297, 0.4, 0.4166666666666667, 0.6, 0.4, 0.45454545454545453, 0.14285714285714285, 0.22580645161290322, -0.125, 0.0, 0.22916666666666666, 0.2743362831858407, 0.5666666666666667, 0.3770491803278688, 0.16129032258064516, 0.35714285714285715, 0.2916666666666667, 0.35384615384615387, 0.10909090909090909, 0.16853932584269662, 0.371900826446281, 0.42574257425742573, 0.32, 0.4306569343065693, 0.4852941176470588, 0.27692307692307694, 0.34375, 0.5042735042735043, 0.2108843537414966, 0.3055555555555556, 0.3382352941176471, 0.0364963503649635, 0.3643410852713178, 0.5614035087719298, 0.422680412371134, 0.328, 0.26956521739130435, 0.2727272727272727]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.578
Model:                            OLS   Adj. R-squared:                  0.569
Method:                 Least Squares   F-statistic:                     65.69
Date:                   三, 20 5月 2020   Prob (F-statistic):           1.53e-10
Time:                        15:46:32   Log-Likelihood:                0.85233
No. Observations:                  49   AIC:                            0.2953
Df Residuals:                      48   BIC:                             2.187
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0100      0.001      8.105      0.000       0.008       0.012
==============================================================================
Omnibus:                        1.180   Durbin-Watson:                   0.809
Prob(Omnibus):                  0.554   Jarque-Bera (JB):                1.117
Skew:                           0.217   Prob(JB):                        0.572
Kurtosis:                       2.402   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[0.6923076923076923, -0.1111111111111111, -0.625, -0.45454545454545453, 0.38461538461538464, -0.2, -0.42857142857142855, 0.3, -0.1111111111111111, 0.0, -0.38461538461538464, 0.5, 0.2, -0.2, -0.5, -1.0, -0.3333333333333333, -0.6, -0.5, 0.0, -0.5714285714285714, -0.29411764705882354, -0.42857142857142855, 0.04, -0.4117647058823529, 0.0, 0.13043478260869565, -0.28, 0.0, -0.5, -0.46153846153846156, -0.2631578947368421, 0.2, -0.13043478260869565, -0.3333333333333333, 0.125, -0.48148148148148145, 0.09090909090909091, 0.12, -0.15789473684210525, -0.38461538461538464, -0.4, -0.29411764705882354, -0.3888888888888889, -0.4074074074074074, -0.30434782608695654, -0.3333333333333333, -0.5882352941176471, -0.3684210526315789]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.323
Model:                            OLS   Adj. R-squared:                  0.309
Method:                 Least Squares   F-statistic:                     22.93
Date:                   三, 20 5月 2020   Prob (F-statistic):           1.65e-05
Time:                        15:46:32   Log-Likelihood:                -13.207
No. Observations:                  49   AIC:                             28.41
Df Residuals:                      48   BIC:                             30.31
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1            -0.0079      0.002     -4.788      0.000      -0.011      -0.005
==============================================================================
Omnibus:                        0.193   Durbin-Watson:                   1.656
Prob(Omnibus):                  0.908   Jarque-Bera (JB):                0.010
Skew:                          -0.035   Prob(JB):                        0.995
Kurtosis:                       3.000   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[0.0, -0.08333333333333333, 0.17647058823529413, 0.4, 0.3333333333333333, -0.05263157894736842, 0.2222222222222222, 0.4, 0.07692307692307693, -0.4, 0.6, 0.0, -0.125, 0.5238095238095238, -0.1111111111111111, -0.1111111111111111, -0.1111111111111111, 0.6, 0.25, 0.13043478260869565, -0.48717948717948717, -0.20930232558139536, -0.13725490196078433, -0.05263157894736842, -0.09090909090909091, -0.3, -0.11538461538461539, 0.1282051282051282, 0.023255813953488372, -0.24324324324324326, -0.23076923076923078, -0.07407407407407407, 0.21739130434782608, -0.13725490196078433, 0.1836734693877551, 0.0, -0.04477611940298507, -0.16363636363636364, 0.018867924528301886, 0.2549019607843137, -0.21568627450980393, -0.25, -0.16981132075471697, 0.09433962264150944, -0.02857142857142857, -0.09433962264150944, 0.01694915254237288, 0.05, 0.17647058823529413]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.004
Model:                            OLS   Adj. R-squared:                 -0.017
Method:                 Least Squares   F-statistic:                    0.1887
Date:                   三, 20 5月 2020   Prob (F-statistic):              0.666
Time:                        15:46:32   Log-Likelihood:                 1.1568
No. Observations:                  49   AIC:                           -0.3135
Df Residuals:                      48   BIC:                             1.578
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1            -0.0005      0.001     -0.434      0.666      -0.003       0.002
==============================================================================
Omnibus:                        3.517   Durbin-Watson:                   1.855
Prob(Omnibus):                  0.172   Jarque-Bera (JB):                2.696
Skew:                           0.564   Prob(JB):                        0.260
Kurtosis:                       3.217   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Beijing
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.370
Model:                            OLS   Adj. R-squared:                  0.337
Method:                 Least Squares   F-statistic:                     11.14
Date:                   三, 20 5月 2020   Prob (F-statistic):            0.00345
Time:                        15:46:32   Log-Likelihood:                 8.8678
No. Observations:                  20   AIC:                            -15.74
Df Residuals:                      19   BIC:                            -14.74
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0107      0.003      3.338      0.003       0.004       0.017
==============================================================================
Omnibus:                        6.447   Durbin-Watson:                   0.544
Prob(Omnibus):                  0.040   Jarque-Bera (JB):                4.042
Skew:                          -1.014   Prob(JB):                        0.133
Kurtosis:                       3.857   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Beijing
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.772
Model:                            OLS   Adj. R-squared:                  0.764
Method:                 Least Squares   F-statistic:                     94.92
Date:                   三, 20 5月 2020   Prob (F-statistic):           1.71e-10
Time:                        15:46:32   Log-Likelihood:                 28.063
No. Observations:                  29   AIC:                            -54.13
Df Residuals:                      28   BIC:                            -52.76
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0048      0.000      9.743      0.000       0.004       0.006
==============================================================================
Omnibus:                        2.042   Durbin-Watson:                   1.348
Prob(Omnibus):                  0.360   Jarque-Bera (JB):                1.136
Skew:                          -0.009   Prob(JB):                        0.567
Kurtosis:                       2.030   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Shanghai
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.416
Model:                            OLS   Adj. R-squared:                  0.385
Method:                 Least Squares   F-statistic:                     13.54
Date:                   三, 20 5月 2020   Prob (F-statistic):            0.00159
Time:                        15:46:32   Log-Likelihood:                 7.5871
No. Observations:                  20   AIC:                            -13.17
Df Residuals:                      19   BIC:                            -12.18
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0126      0.003      3.679      0.002       0.005       0.020
==============================================================================
Omnibus:                        0.293   Durbin-Watson:                   0.873
Prob(Omnibus):                  0.864   Jarque-Bera (JB):                0.461
Skew:                           0.039   Prob(JB):                        0.794
Kurtosis:                       2.260   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Shanghai
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.293
Model:                            OLS   Adj. R-squared:                  0.268
Method:                 Least Squares   F-statistic:                     11.61
Date:                   三, 20 5月 2020   Prob (F-statistic):            0.00200
Time:                        15:46:32   Log-Likelihood:                 24.080
No. Observations:                  29   AIC:                            -46.16
Df Residuals:                      28   BIC:                            -44.79
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0019      0.001      3.408      0.002       0.001       0.003
==============================================================================
Omnibus:                        0.047   Durbin-Watson:                   2.144
Prob(Omnibus):                  0.977   Jarque-Bera (JB):                0.219
Skew:                          -0.075   Prob(JB):                        0.896
Kurtosis:                       2.601   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Guangdong
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.580
Model:                            OLS   Adj. R-squared:                  0.558
Method:                 Least Squares   F-statistic:                     26.22
Date:                   三, 20 5月 2020   Prob (F-statistic):           6.08e-05
Time:                        15:46:32   Log-Likelihood:                 8.9112
No. Observations:                  20   AIC:                            -15.82
Df Residuals:                      19   BIC:                            -14.83
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0164      0.003      5.120      0.000       0.010       0.023
==============================================================================
Omnibus:                        0.562   Durbin-Watson:                   1.005
Prob(Omnibus):                  0.755   Jarque-Bera (JB):                0.641
Skew:                           0.234   Prob(JB):                        0.726
Kurtosis:                       2.259   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Guangdong
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.727
Model:                            OLS   Adj. R-squared:                  0.718
Method:                 Least Squares   F-statistic:                     74.67
Date:                   三, 20 5月 2020   Prob (F-statistic):           2.18e-09
Time:                        15:46:32   Log-Likelihood:                 27.264
No. Observations:                  29   AIC:                            -52.53
Df Residuals:                      28   BIC:                            -51.16
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0044      0.001      8.641      0.000       0.003       0.005
==============================================================================
Omnibus:                        0.345   Durbin-Watson:                   1.391
Prob(Omnibus):                  0.842   Jarque-Bera (JB):                0.467
Skew:                          -0.218   Prob(JB):                        0.792
Kurtosis:                       2.556   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Overseas
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.378
Model:                            OLS   Adj. R-squared:                  0.345
Method:                 Least Squares   F-statistic:                     11.56
Date:                   三, 20 5月 2020   Prob (F-statistic):            0.00301
Time:                        15:46:32   Log-Likelihood:                 9.6282
No. Observations:                  20   AIC:                            -17.26
Df Residuals:                      19   BIC:                            -16.26
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0105      0.003      3.399      0.003       0.004       0.017
==============================================================================
Omnibus:                       10.833   Durbin-Watson:                   0.566
Prob(Omnibus):                  0.004   Jarque-Bera (JB):                8.513
Skew:                          -1.224   Prob(JB):                       0.0142
Kurtosis:                       5.054   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Overseas
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.029
Model:                            OLS   Adj. R-squared:                 -0.006
Method:                 Least Squares   F-statistic:                    0.8411
Date:                   三, 20 5月 2020   Prob (F-statistic):              0.367
Time:                        15:46:32   Log-Likelihood:                 26.374
No. Observations:                  29   AIC:                            -50.75
Df Residuals:                      28   BIC:                            -49.38
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0005      0.001      0.917      0.367      -0.001       0.002
==============================================================================
Omnibus:                        2.488   Durbin-Watson:                   1.507
Prob(Omnibus):                  0.288   Jarque-Bera (JB):                1.491
Skew:                          -0.277   Prob(JB):                        0.474
Kurtosis:                       2.037   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Hubei
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.356
Model:                            OLS   Adj. R-squared:                  0.322
Method:                 Least Squares   F-statistic:                     10.52
Date:                   三, 20 5月 2020   Prob (F-statistic):            0.00428
Time:                        15:46:32   Log-Likelihood:                 4.7943
No. Observations:                  20   AIC:                            -7.589
Df Residuals:                      19   BIC:                            -6.593
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0127      0.004      3.243      0.004       0.005       0.021
==============================================================================
Omnibus:                       14.493   Durbin-Watson:                   0.401
Prob(Omnibus):                  0.001   Jarque-Bera (JB):               12.933
Skew:                          -1.601   Prob(JB):                      0.00155
Kurtosis:                       5.295   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Hubei
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.628
Model:                            OLS   Adj. R-squared:                  0.614
Method:                 Least Squares   F-statistic:                     47.18
Date:                   三, 20 5月 2020   Prob (F-statistic):           1.83e-07
Time:                        15:46:32   Log-Likelihood:                 23.954
No. Observations:                  29   AIC:                            -45.91
Df Residuals:                      28   BIC:                            -44.54
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0039      0.001      6.869      0.000       0.003       0.005
==============================================================================
Omnibus:                        5.102   Durbin-Watson:                   1.463
Prob(Omnibus):                  0.078   Jarque-Bera (JB):                3.379
Skew:                           0.655   Prob(JB):                        0.185
Kurtosis:                       4.040   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Others
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.538
Model:                            OLS   Adj. R-squared:                  0.513
Method:                 Least Squares   F-statistic:                     22.11
Date:                   三, 20 5月 2020   Prob (F-statistic):           0.000155
Time:                        15:46:32   Log-Likelihood:                 6.5681
No. Observations:                  20   AIC:                            -11.14
Df Residuals:                      19   BIC:                            -10.14
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0169      0.004      4.702      0.000       0.009       0.024
==============================================================================
Omnibus:                        3.934   Durbin-Watson:                   0.294
Prob(Omnibus):                  0.140   Jarque-Bera (JB):                2.062
Skew:                          -0.725   Prob(JB):                        0.357
Kurtosis:                       3.610   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Others
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.758
Model:                            OLS   Adj. R-squared:                  0.750
Method:                 Least Squares   F-statistic:                     87.89
Date:                   三, 20 5月 2020   Prob (F-statistic):           3.92e-10
Time:                        15:46:32   Log-Likelihood:                 32.710
No. Observations:                  29   AIC:                            -63.42
Df Residuals:                      28   BIC:                            -62.05
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0040      0.000      9.375      0.000       0.003       0.005
==============================================================================
Omnibus:                        2.869   Durbin-Watson:                   1.466
Prob(Omnibus):                  0.238   Jarque-Bera (JB):                1.336
Skew:                          -0.009   Prob(JB):                        0.513
Kurtosis:                       1.949   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Taiwan
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.429
Model:                            OLS   Adj. R-squared:                  0.399
Method:                 Least Squares   F-statistic:                     14.27
Date:                   三, 20 5月 2020   Prob (F-statistic):            0.00127
Time:                        15:46:32   Log-Likelihood:                -8.5636
No. Observations:                  20   AIC:                             19.13
Df Residuals:                      19   BIC:                             20.12
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0290      0.008      3.777      0.001       0.013       0.045
==============================================================================
Omnibus:                        0.338   Durbin-Watson:                   0.675
Prob(Omnibus):                  0.844   Jarque-Bera (JB):                0.491
Skew:                          -0.099   Prob(JB):                        0.782
Kurtosis:                       2.258   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Taiwan
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.940
Model:                            OLS   Adj. R-squared:                  0.938
Method:                 Least Squares   F-statistic:                     438.3
Date:                   三, 20 5月 2020   Prob (F-statistic):           1.22e-18
Time:                        15:46:32   Log-Likelihood:                 24.326
No. Observations:                  29   AIC:                            -46.65
Df Residuals:                      28   BIC:                            -45.28
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0118      0.001     20.934      0.000       0.011       0.013
==============================================================================
Omnibus:                        1.431   Durbin-Watson:                   1.072
Prob(Omnibus):                  0.489   Jarque-Bera (JB):                1.304
Skew:                          -0.393   Prob(JB):                        0.521
Kurtosis:                       2.319   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Hong kong
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.499
Model:                            OLS   Adj. R-squared:                  0.472
Method:                 Least Squares   F-statistic:                     18.90
Date:                   三, 20 5月 2020   Prob (F-statistic):           0.000346
Time:                        15:46:32   Log-Likelihood:                -2.9605
No. Observations:                  20   AIC:                             7.921
Df Residuals:                      19   BIC:                             8.917
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0252      0.006      4.348      0.000       0.013       0.037
==============================================================================
Omnibus:                        4.188   Durbin-Watson:                   0.901
Prob(Omnibus):                  0.123   Jarque-Bera (JB):                2.453
Skew:                          -0.834   Prob(JB):                        0.293
Kurtosis:                       3.399   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Hong kong
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.829
Model:                            OLS   Adj. R-squared:                  0.823
Method:                 Least Squares   F-statistic:                     135.4
Date:                   三, 20 5月 2020   Prob (F-statistic):           3.06e-12
Time:                        15:46:32   Log-Likelihood:                 15.419
No. Observations:                  29   AIC:                            -28.84
Df Residuals:                      28   BIC:                            -27.47
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0089      0.001     11.637      0.000       0.007       0.011
==============================================================================
Omnibus:                        0.626   Durbin-Watson:                   1.431
Prob(Omnibus):                  0.731   Jarque-Bera (JB):                0.070
Skew:                          -0.068   Prob(JB):                        0.966
Kurtosis:                       3.198   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Japan
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.239
Model:                            OLS   Adj. R-squared:                  0.199
Method:                 Least Squares   F-statistic:                     5.954
Date:                   三, 20 5月 2020   Prob (F-statistic):             0.0247
Time:                        15:46:32   Log-Likelihood:                -9.5879
No. Observations:                  20   AIC:                             21.18
Df Residuals:                      19   BIC:                             22.17
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1            -0.0197      0.008     -2.440      0.025      -0.037      -0.003
==============================================================================
Omnibus:                        0.538   Durbin-Watson:                   1.645
Prob(Omnibus):                  0.764   Jarque-Bera (JB):                0.603
Skew:                           0.144   Prob(JB):                        0.740
Kurtosis:                       2.199   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Japan
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.541
Model:                            OLS   Adj. R-squared:                  0.525
Method:                 Least Squares   F-statistic:                     33.00
Date:                   三, 20 5月 2020   Prob (F-statistic):           3.65e-06
Time:                        15:46:32   Log-Likelihood:                 1.8504
No. Observations:                  29   AIC:                            -1.701
Df Residuals:                      28   BIC:                           -0.3335
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1            -0.0070      0.001     -5.744      0.000      -0.010      -0.005
==============================================================================
Omnibus:                        1.650   Durbin-Watson:                   1.869
Prob(Omnibus):                  0.438   Jarque-Bera (JB):                1.312
Skew:                           0.329   Prob(JB):                        0.519
Kurtosis:                       2.192   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
U.S.
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.165
Model:                            OLS   Adj. R-squared:                  0.121
Method:                 Least Squares   F-statistic:                     3.750
Date:                   三, 20 5月 2020   Prob (F-statistic):             0.0678
Time:                        15:46:32   Log-Likelihood:                -2.5744
No. Observations:                  20   AIC:                             7.149
Df Residuals:                      19   BIC:                             8.144
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0110      0.006      1.937      0.068      -0.001       0.023
==============================================================================
Omnibus:                        1.473   Durbin-Watson:                   2.349
Prob(Omnibus):                  0.479   Jarque-Bera (JB):                0.896
Skew:                           0.019   Prob(JB):                        0.639
Kurtosis:                       1.964   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
U.S.
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.068
Model:                            OLS   Adj. R-squared:                  0.034
Method:                 Least Squares   F-statistic:                     2.033
Date:                   三, 20 5月 2020   Prob (F-statistic):              0.165
Time:                        15:46:32   Log-Likelihood:                 9.6897
No. Observations:                  29   AIC:                            -17.38
Df Residuals:                      28   BIC:                            -16.01
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1            -0.0013      0.001     -1.426      0.165      -0.003       0.001
==============================================================================
Omnibus:                        0.315   Durbin-Watson:                   1.306
Prob(Omnibus):                  0.854   Jarque-Bera (JB):                0.117
Skew:                          -0.150   Prob(JB):                        0.943
Kurtosis:                       2.917   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
QXcbConnection: XCB error: 148 (Unknown), sequence: 180, resource id: 0, major code: 140 (Unknown), minor code: 20


==> experiment/si_stage2_province.txt <==
/home/magus/anaconda3/bin/python /home/magus/Documents/gaoyq/virus/main.py
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
['北京', '天津', '上海', '重庆', '新疆', '西藏', '宁夏', '内蒙古', '广西', '黑龙江', '吉林', '辽宁', '河北', '山东', '江苏', '安徽', '浙江', '福建', '广东', '海南', '云南', '四川', '贵州', '湖南', '湖北', '河南', '山西', '陕西', '甘肃', '青海', '江西', '台湾', '香港', '澳门', '其他', '海外', '美国', '日本']
['Beijing', 'Tianjin', 'Shanghai', 'Chongqing', 'Xinjiang', 'Xizang', 'Ningxia', 'Inner Mongolia', 'Guangxi', 'Heilongjiang', 'Jilin', 'Liaoning', 'Hebei', 'Shandong', 'Jiangsu', 'Anhui', 'Zhejiang', 'Fujian', 'Guangdong', 'Hainan', 'Yunnan', 'Sichuan', 'Guizhou', 'Hunan', 'Hubei', 'Henan', 'Shanxi', 'Shaanxi', 'Gansu', 'Qinghai', 'Jiangxi', 'Taiwan', 'Hong kong', 'Macau', 'Others', 'Overseas', 'U.S.', 'Japan']
99913
['微博id', '微博发布时间', '微博昵称', '微博中文内容', '微博图片', '微博视频', '情感倾向', 'time', 'month', 'day', 'dayfromzero']
['用户id', '微博昵称', '微博主页地址', '微博头像', '简介', '粉丝数', '关注数', '性别', '所在地']
(99913, 11)
(630366, 9)
(95126, 19)
['微博id', '微博发布时间', '微博昵称', '微博中文内容', '微博图片', '微博视频', '情感倾向', 'time', 'month', 'day', 'dayfromzero']
['用户id', '微博昵称', '微博主页地址', '微博头像', '简介', '粉丝数', '关注数', '性别', '所在地']
(900000, 11)
(630366, 9)
(857179, 19)
/home/magus/Documents/gaoyq/virus/read_data.py:143: SettingWithCopyWarning: 
A value is trying to be set on a copy of a slice from a DataFrame.
Try using .loc[row_indexer,col_indexer] = value instead

See the caveats in the documentation: http://pandas.pydata.org/pandas-docs/stable/indexing.html#indexing-view-versus-copy
  weibo_user_df['所在地'] = weibo_user_df.apply(lambda x: province_refine(x['所在地']), axis=1)
['_id', 'comment_num', '微博中文内容', 'crawl_time', 'created_at', 'image_url', 'like_num', 'location_map_info', 'origin_weibo', 'repost_num', 'tool', 'user_id', 'weibo_url', '情感倾向', 'time', 'dayfromzero']
['user_id', 'authentication', 'birthday', 'brief_introduction', 'city', 'crawl_time', 'fans_num', 'follows_num', 'gender', 'labels', 'nick_name', 'province', 'sentiment', 'sex_orientation', 'tweets_num', 'vip_level']
(128778, 16)
(79385, 16)
(124209, 31)
/home/magus/Documents/gaoyq/virus/read_data.py:149: SettingWithCopyWarning: 
A value is trying to be set on a copy of a slice from a DataFrame.
Try using .loc[row_indexer,col_indexer] = value instead

See the caveats in the documentation: http://pandas.pydata.org/pandas-docs/stable/indexing.html#indexing-view-versus-copy
  weibo_user_df['province'] = weibo_user_df.apply(lambda x: province_refine_after(x['province'], x['city']), axis=1)
/home/magus/anaconda3/lib/python3.6/site-packages/pandas/core/frame.py:3778: SettingWithCopyWarning: 
A value is trying to be set on a copy of a slice from a DataFrame

See the caveats in the documentation: http://pandas.pydata.org/pandas-docs/stable/indexing.html#indexing-view-versus-copy
  return super(DataFrame, self).rename(**kwargs)
105
49
124149
/home/magus/Documents/gaoyq/virus/read_data.py:156: SettingWithCopyWarning: 
A value is trying to be set on a copy of a slice from a DataFrame.
Try using .loc[row_indexer,col_indexer] = value instead

See the caveats in the documentation: http://pandas.pydata.org/pandas-docs/stable/indexing.html#indexing-view-versus-copy
  weibo_user_df['english_所在地'] = weibo_user_df.apply(lambda x: province_refine_english(x['所在地']), axis=1)
[0.6585365853658537, 0.7142857142857143, 0.6923076923076923, 0.5076923076923077, 0.32142857142857145, 0.7303370786516854, 0.6363636363636364, 0.4074074074074074, 0.6545454545454545, 0.782608695652174, 0.6451612903225806, 0.7142857142857143, 0.2542372881355932, 0.7586206896551724, 0.5058823529411764, 0.6153846153846154, 0.0, 0.5862068965517241, 0.5172413793103449, 0.3, 0.8596491228070176, 0.7662337662337663, 0.3469387755102041, 0.5405405405405406, 0.5, 0.5, 0.6551724137931034, 0.32075471698113206, 0.3939393939393939, 0.32075471698113206, 0.7647058823529411, 0.6086956521739131, 0.4864864864864865, 0.41379310344827586, 0.6226415094339622, 0.35384615384615387, 0.3469387755102041, 0.30434782608695654, 0.5918367346938775, 0.574468085106383, -0.5172413793103449, 0.5789473684210527, 0.34375, 0.3103448275862069, 0.5263157894736842, 0.631578947368421, 0.48148148148148145, 0.65, 0.7619047619047619, 0.44, 0.16129032258064516, 0.36, 0.16279069767441862, 0.5471698113207547, 0.2916666666666667, 0.16]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.728
Model:                            OLS   Adj. R-squared:                  0.723
Method:                 Least Squares   F-statistic:                     147.2
Date:                   三, 20 5月 2020   Prob (F-statistic):           3.53e-17
Time:                        21:50:12   Log-Likelihood:                -8.1815
No. Observations:                  56   AIC:                             18.36
Df Residuals:                      55   BIC:                             20.39
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0059      0.000     12.132      0.000       0.005       0.007
==============================================================================
Omnibus:                       15.703   Durbin-Watson:                   1.346
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               21.300
Skew:                          -1.010   Prob(JB):                     2.37e-05
Kurtosis:                       5.247   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[0.6666666666666666, 0.68, 0.2857142857142857, 0.2857142857142857, 0.42857142857142855, 0.5294117647058824, 0.6666666666666666, 0.8222222222222222, 0.7, 0.45454545454545453, 0.6875, 0.36363636363636365, 0.18181818181818182, 0.8461538461538461, 0.3333333333333333, 0.8, 0.16666666666666666, -0.7777777777777778, 0.06666666666666667, 0.6862745098039216, 0.8863636363636364, 0.42857142857142855, 0.3333333333333333, 0.4838709677419355, 0.7142857142857143, 0.4166666666666667, 0.16129032258064516, 0.21428571428571427, 0.5, 0.047619047619047616, 0.3333333333333333, 0.3939393939393939, 0.5333333333333333, 0.76, 0.4074074074074074, 0.5625, 0.3103448275862069, 0.391304347826087, 0.7307692307692307, 0.7, -0.17647058823529413, 0.4666666666666667, 0.1111111111111111, 0.25, 0.4782608695652174, 0.6, 0.5333333333333333, 0.07692307692307693, 0.9090909090909091, 0.36, 0.36, 0.36363636363636365, 0.47058823529411764, 0.5263157894736842, 0.6551724137931034, 0.6111111111111112]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.669
Model:                            OLS   Adj. R-squared:                  0.663
Method:                 Least Squares   F-statistic:                     111.3
Date:                   三, 20 5月 2020   Prob (F-statistic):           7.94e-15
Time:                        21:50:12   Log-Likelihood:                -12.504
No. Observations:                  56   AIC:                             27.01
Df Residuals:                      55   BIC:                             29.03
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0055      0.001     10.549      0.000       0.004       0.007
==============================================================================
Omnibus:                       15.450   Durbin-Watson:                   1.505
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               22.250
Skew:                          -0.951   Prob(JB):                     1.47e-05
Kurtosis:                       5.432   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[0.7528089887640449, 0.7674418604651163, 0.7857142857142857, 0.4857142857142857, 0.46875, 0.639344262295082, 0.7014925373134329, 0.4642857142857143, 0.45161290322580644, 0.5454545454545454, 0.746031746031746, 0.5918367346938775, 0.7377049180327869, 0.7659574468085106, 0.7857142857142857, 0.6521739130434783, 0.391304347826087, -0.2727272727272727, 0.5151515151515151, 0.6862745098039216, 0.7391304347826086, 0.7209302325581395, 0.7142857142857143, 0.4722222222222222, 0.5555555555555556, 0.5384615384615384, 0.5111111111111111, 0.6206896551724138, 0.375, 0.5365853658536586, 0.4418604651162791, 0.6949152542372882, 0.6097560975609756, 0.47368421052631576, 0.5714285714285714, 0.5806451612903226, 0.4418604651162791, 0.627906976744186, 0.6774193548387096, 0.55, -0.037037037037037035, 0.6470588235294118, 0.4716981132075472, -0.034482758620689655, 0.5675675675675675, 0.6396396396396397, 0.5, 0.40425531914893614, 0.9130434782608695, 0.7464788732394366, 0.5806451612903226, 0.4074074074074074, 0.3, 0.6226415094339622, 0.2972972972972973, 0.4090909090909091]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.804
Model:                            OLS   Adj. R-squared:                  0.801
Method:                 Least Squares   F-statistic:                     225.9
Date:                   三, 20 5月 2020   Prob (F-statistic):           3.99e-21
Time:                        21:50:12   Log-Likelihood:                -3.6394
No. Observations:                  56   AIC:                             9.279
Df Residuals:                      55   BIC:                             11.30
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0067      0.000     15.029      0.000       0.006       0.008
==============================================================================
Omnibus:                       10.297   Durbin-Watson:                   1.040
Prob(Omnibus):                  0.006   Jarque-Bera (JB):                9.991
Skew:                          -0.908   Prob(JB):                      0.00677
Kurtosis:                       3.993   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[0.0, 0.76, 0.38461538461538464, 0.12195121951219512, 0.4444444444444444, 0.7692307692307693, 0.5, 0.7777777777777778, 0.7037037037037037, 0.3076923076923077, 0.7894736842105263, 0.25, -0.3, 0.8596491228070176, 0.44, 0.5294117647058824, -0.42857142857142855, -0.5, 0.2, -0.21428571428571427, 0.8095238095238095, 0.3333333333333333, 0.35714285714285715, 0.6571428571428571, 0.0, 0.47368421052631576, 0.35135135135135137, 0.4230769230769231, 0.0, -0.04, 0.17647058823529413, 0.36585365853658536, 0.2727272727272727, 0.0, 0.6428571428571429, 0.3488372093023256, 0.21739130434782608, -0.42857142857142855, 0.30434782608695654, 0.23809523809523808, 0.16666666666666666, 0.30434782608695654, 0.2, -0.15789473684210525, 0.7419354838709677, 0.7419354838709677, 0.4117647058823529, 0.4166666666666667, 0.5294117647058824, 0.4, 0.4, 0.05263157894736842, -0.08333333333333333, 0.18181818181818182, 0.3333333333333333, 0.4]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.419
Model:                            OLS   Adj. R-squared:                  0.409
Method:                 Least Squares   F-statistic:                     39.73
Date:                   三, 20 5月 2020   Prob (F-statistic):           5.19e-08
Time:                        21:50:12   Log-Likelihood:                -18.757
No. Observations:                  56   AIC:                             39.51
Df Residuals:                      55   BIC:                             41.54
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0037      0.001      6.303      0.000       0.003       0.005
==============================================================================
Omnibus:                        0.681   Durbin-Watson:                   1.632
Prob(Omnibus):                  0.711   Jarque-Bera (JB):                0.750
Skew:                          -0.241   Prob(JB):                        0.687
Kurtosis:                       2.703   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[0.6, 1.0, 0.3125, 0.5, 0.2413793103448276, 0.7777777777777778, 0.4782608695652174, 0.13043478260869565, 0.52, 0.6923076923076923, 0.8, 0.5, 0.48148148148148145, 0.9583333333333334, 0.4117647058823529, 0.6153846153846154, 0.5, 0.5, 0.8181818181818182, 0.42857142857142855, 0.8571428571428571, 1.0, 0.8571428571428571, 0.8125, 0.3, 0.6153846153846154, 0.29411764705882354, 0.6666666666666666, 0.42857142857142855, 0.4666666666666667, 0.8666666666666667, 0.48148148148148145, 0.5, 0.5833333333333334, 0.7142857142857143, 0.6666666666666666, 0.875, 0.2631578947368421, 0.625, 0.36, -0.6, 0.7, -0.07692307692307693, 0.2857142857142857, 0.8823529411764706, 0.4146341463414634, 0.42857142857142855, 0.4444444444444444, 0.7, 0.38461538461538464, 0.7272727272727273, 0.14285714285714285, 0.6, 0.7272727272727273, 0.3684210526315789, 0.5555555555555556]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.732
Model:                            OLS   Adj. R-squared:                  0.727
Method:                 Least Squares   F-statistic:                     150.5
Date:                   三, 20 5月 2020   Prob (F-statistic):           2.26e-17
Time:                        21:50:12   Log-Likelihood:                -14.433
No. Observations:                  56   AIC:                             30.87
Df Residuals:                      55   BIC:                             32.89
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0066      0.001     12.267      0.000       0.006       0.008
==============================================================================
Omnibus:                       17.434   Durbin-Watson:                   1.663
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               28.421
Skew:                          -1.006   Prob(JB):                     6.74e-07
Kurtosis:                       5.851   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[0.7155555555555555, 0.8579881656804734, 0.6987951807228916, 0.7029702970297029, 0.611764705882353, 0.6736842105263158, 0.8260869565217391, 0.8583333333333333, 0.7679558011049724, 0.7709923664122137, 0.8571428571428571, 0.7377049180327869, 0.5409836065573771, 0.8260869565217391, 0.8614718614718615, 0.900709219858156, 0.7557251908396947, 0.38738738738738737, 0.44680851063829785, 0.6153846153846154, 0.8416666666666667, 0.868995633187773, 0.5058823529411764, 0.589041095890411, 0.7441860465116279, 0.6101694915254238, 0.7068965517241379, 0.8461538461538461, 0.7741935483870968, 0.3944954128440367, 0.6046511627906976, 0.5774647887323944, 0.6859504132231405, 0.44554455445544555, 0.6, 0.6788321167883211, 0.616, 0.29411764705882354, 0.5384615384615384, 0.6068376068376068, -0.35384615384615387, 0.4260869565217391, 0.3949579831932773, 0.4430379746835443, 0.6533333333333333, 0.7128205128205128, 0.49019607843137253, 0.54, 0.8446601941747572, 0.7580645161290323, 0.6625, 0.6903225806451613, 0.5857142857142857, 0.5081967213114754, 0.6851851851851852, 0.46774193548387094]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.828
Model:                            OLS   Adj. R-squared:                  0.825
Method:                 Least Squares   F-statistic:                     265.0
Date:                   三, 20 5月 2020   Prob (F-statistic):           1.09e-22
Time:                        21:50:12   Log-Likelihood:                -7.1918
No. Observations:                  56   AIC:                             16.38
Df Residuals:                      55   BIC:                             18.41
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0077      0.000     16.279      0.000       0.007       0.009
==============================================================================
Omnibus:                       15.849   Durbin-Watson:                   0.707
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               23.087
Skew:                          -0.971   Prob(JB):                     9.70e-06
Kurtosis:                       5.474   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[1.0, 1.0, 1.0, 0.6, 0, 1.0, 0.6, 0.7777777777777778, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 0, 0.3333333333333333, 1.0, 1.0, 0, 1.0, 1.0, 1.0, 1.0, 1.0, 1.0, 0, 1.0, 1.0, 0, 0.0, 0, 1.0, 1.0, -1.0, 0, 1.0, 0, 0.0, 0, 0.0, 0, 1.0, 1.0, 0, 0, 0.6, 0, 0.0, 1.0, 0, 0.0, 1.0, 1.0, 1.0, 0.0, 1.0]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.471
Model:                            OLS   Adj. R-squared:                  0.461
Method:                 Least Squares   F-statistic:                     48.96
Date:                   三, 20 5月 2020   Prob (F-statistic):           3.82e-09
Time:                        21:50:12   Log-Likelihood:                -46.653
No. Observations:                  56   AIC:                             95.31
Df Residuals:                      55   BIC:                             97.33
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0067      0.001      6.997      0.000       0.005       0.009
==============================================================================
Omnibus:                        6.378   Durbin-Watson:                   1.385
Prob(Omnibus):                  0.041   Jarque-Bera (JB):                5.056
Skew:                          -0.622   Prob(JB):                       0.0798
Kurtosis:                       2.213   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[1.0, 1.0, 1.0, 0.8095238095238095, 1.0, 0.5, 0.7142857142857143, 1.0, 0.5, 1.0, 1.0, 1.0, 0, 1.0, 0, 0.0, 0, -1.0, 0.0, 0.75, 1.0, 1.0, 1.0, 0.7777777777777778, 1.0, 1.0, 0.0, 1.0, 0.0, -1.0, 0, -0.3333333333333333, 1.0, 1.0, -1.0, 0.2, -1.0, 0.5, 1.0, 0.3333333333333333, 0.0, 1.0, 0.75, 0.0, 0, 1.0, 0.3333333333333333, 1.0, 0.3333333333333333, 1.0, 1.0, 1.0, 1.0, 0.5, 0.0, 1.0]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.389
Model:                            OLS   Adj. R-squared:                  0.378
Method:                 Least Squares   F-statistic:                     35.06
Date:                   三, 20 5月 2020   Prob (F-statistic):           2.16e-07
Time:                        21:50:12   Log-Likelihood:                -51.992
No. Observations:                  56   AIC:                             106.0
Df Residuals:                      55   BIC:                             108.0
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0063      0.001      5.921      0.000       0.004       0.008
==============================================================================
Omnibus:                        9.453   Durbin-Watson:                   1.400
Prob(Omnibus):                  0.009   Jarque-Bera (JB):                9.586
Skew:                          -1.007   Prob(JB):                      0.00829
Kurtosis:                       3.226   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[1.0, -1.0, 0, -0.3333333333333333, -1.0, 1.0, -1.0, 0, -0.3333333333333333, 1.0, 1.0, -1.0, 0, 0.3333333333333333, 0, -1.0, 0, -1.0, 1.0, -1.0, 1.0, -1.0, 0, 1.0, 1.0, -1.0, 0, -1.0, 0, -1.0, 0, 0.3333333333333333, 1.0, 1.0, 0, 0, 0, -1.0, -0.3333333333333333, -1.0, -0.5, -1.0, 1.0, -0.3333333333333333, 1.0, -1.0, 0.0, 0, 0, 0, 0.0, -1.0, 0, -1.0, 0, -0.3333333333333333]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.030
Model:                            OLS   Adj. R-squared:                  0.012
Method:                 Least Squares   F-statistic:                     1.692
Date:                   三, 20 5月 2020   Prob (F-statistic):              0.199
Time:                        21:50:12   Log-Likelihood:                -61.162
No. Observations:                  56   AIC:                             124.3
Df Residuals:                      55   BIC:                             126.3
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1            -0.0016      0.001     -1.301      0.199      -0.004       0.001
==============================================================================
Omnibus:                       10.103   Durbin-Watson:                   2.481
Prob(Omnibus):                  0.006   Jarque-Bera (JB):                3.286
Skew:                           0.215   Prob(JB):                        0.193
Kurtosis:                       1.894   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
[0.5, 0, 1.0, -0.25, -1.0, 0.7777777777777778, 1.0, 1.0, 1.0, 0.5, 1.0, -0.5, -1.0, -1.0, -1.0, -1.0, -1.0, 0.8947368421052632, 0.5, 0.5, 1.0, 0.5, 0.1111111111111111, 0.5, 1.0, 0.3333333333333333, 1.0, 0.6363636363636364, 0.5, -0.6666666666666666, 0.0, 0.8, 0, -1.0, 0.3333333333333333, 0.2, 0.6, 1.0, -0.2, 0.0, 0, -0.2, 0.42857142857142855, 1.0, 1.0, 0.6666666666666666, -1.0, 0.0, 0, -0.42857142857142855, 0.9285714285714286, -0.2, -1.0, 0.8, 1.0, -0.3333333333333333]
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.071
Model:                            OLS   Adj. R-squared:                  0.054
Method:                 Least Squares   F-statistic:                     4.220
Date:                   三, 20 5月 2020   Prob (F-statistic):             0.0447
Time:                        21:50:12   Log-Likelihood:                -59.097
No. Observations:                  56   AIC:                             120.2
Df Residuals:                      55   BIC:                             122.2
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0025      0.001      2.054      0.045    6.01e-05       0.005
==============================================================================
Omnibus:                        9.727   Durbin-Watson:                   1.358
Prob(Omnibus):                  0.008   Jarque-Bera (JB):                4.604
Skew:                          -0.472   Prob(JB):                        0.100
Kurtosis:                       1.960   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
03/15
Beijing
Beijing
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.865
Model:                            OLS   Adj. R-squared:                  0.859
Method:                 Least Squares   F-statistic:                     153.3
Date:                   三, 20 5月 2020   Prob (F-statistic):           6.53e-12
Time:                        21:50:12   Log-Likelihood:                 2.5444
No. Observations:                  25   AIC:                            -3.089
Df Residuals:                      24   BIC:                            -1.870
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0090      0.001     12.380      0.000       0.007       0.010
==============================================================================
Omnibus:                        4.293   Durbin-Watson:                   1.892
Prob(Omnibus):                  0.117   Jarque-Bera (JB):                3.083
Skew:                          -0.858   Prob(JB):                        0.214
Kurtosis:                       3.133   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
--------------------------------------------------
Beijing
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.738
Model:                            OLS   Adj. R-squared:                  0.729
Method:                 Least Squares   F-statistic:                     84.45
Date:                   三, 20 5月 2020   Prob (F-statistic):           3.15e-10
Time:                        21:50:12   Log-Likelihood:               -0.86764
No. Observations:                  31   AIC:                             3.735
Df Residuals:                      30   BIC:                             5.169
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0047      0.001      9.190      0.000       0.004       0.006
==============================================================================
Omnibus:                       22.215   Durbin-Watson:                   1.904
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               38.011
Skew:                          -1.639   Prob(JB):                     5.57e-09
Kurtosis:                       7.322   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Shanghai
Shanghai
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.632
Model:                            OLS   Adj. R-squared:                  0.616
Method:                 Least Squares   F-statistic:                     41.14
Date:                   三, 20 5月 2020   Prob (F-statistic):           1.24e-06
Time:                        21:50:12   Log-Likelihood:                -9.3424
No. Observations:                  25   AIC:                             20.68
Df Residuals:                      24   BIC:                             21.90
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0075      0.001      6.414      0.000       0.005       0.010
==============================================================================
Omnibus:                       22.613   Durbin-Watson:                   1.341
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               35.574
Skew:                          -1.839   Prob(JB):                     1.88e-08
Kurtosis:                       7.541   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
--------------------------------------------------
Shanghai
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.786
Model:                            OLS   Adj. R-squared:                  0.779
Method:                 Least Squares   F-statistic:                     110.4
Date:                   三, 20 5月 2020   Prob (F-statistic):           1.42e-11
Time:                        21:50:12   Log-Likelihood:                 2.7760
No. Observations:                  31   AIC:                            -3.552
Df Residuals:                      30   BIC:                            -2.118
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0047      0.000     10.509      0.000       0.004       0.006
==============================================================================
Omnibus:                        2.092   Durbin-Watson:                   2.292
Prob(Omnibus):                  0.351   Jarque-Bera (JB):                1.047
Skew:                          -0.403   Prob(JB):                        0.593
Kurtosis:                       3.403   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Guangdong
Guangdong
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.860
Model:                            OLS   Adj. R-squared:                  0.854
Method:                 Least Squares   F-statistic:                     147.2
Date:                   三, 20 5月 2020   Prob (F-statistic):           9.93e-12
Time:                        21:50:12   Log-Likelihood:                0.54400
No. Observations:                  25   AIC:                            0.9120
Df Residuals:                      24   BIC:                             2.131
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0095      0.001     12.134      0.000       0.008       0.011
==============================================================================
Omnibus:                       28.504   Durbin-Watson:                   1.090
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               61.223
Skew:                          -2.152   Prob(JB):                     5.08e-14
Kurtosis:                       9.344   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
--------------------------------------------------
Guangdong
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.860
Model:                            OLS   Adj. R-squared:                  0.855
Method:                 Least Squares   F-statistic:                     184.0
Date:                   三, 20 5月 2020   Prob (F-statistic):           2.47e-14
Time:                        21:50:12   Log-Likelihood:                 5.5141
No. Observations:                  31   AIC:                            -9.028
Df Residuals:                      30   BIC:                            -7.594
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0056      0.000     13.563      0.000       0.005       0.006
==============================================================================
Omnibus:                       10.307   Durbin-Watson:                   1.853
Prob(Omnibus):                  0.006   Jarque-Bera (JB):                8.999
Skew:                          -1.148   Prob(JB):                       0.0111
Kurtosis:                       4.303   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Overseas
Overseas
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.399
Model:                            OLS   Adj. R-squared:                  0.374
Method:                 Least Squares   F-statistic:                     15.92
Date:                   三, 20 5月 2020   Prob (F-statistic):           0.000540
Time:                        21:50:12   Log-Likelihood:                -12.854
No. Observations:                  25   AIC:                             27.71
Df Residuals:                      24   BIC:                             28.93
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0054      0.001      3.990      0.001       0.003       0.008
==============================================================================
Omnibus:                        2.242   Durbin-Watson:                   1.721
Prob(Omnibus):                  0.326   Jarque-Bera (JB):                1.957
Skew:                          -0.619   Prob(JB):                        0.376
Kurtosis:                       2.411   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
--------------------------------------------------
Overseas
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.540
Model:                            OLS   Adj. R-squared:                  0.525
Method:                 Least Squares   F-statistic:                     35.28
Date:                   三, 20 5月 2020   Prob (F-statistic):           1.65e-06
Time:                        21:50:12   Log-Likelihood:                -1.0515
No. Observations:                  31   AIC:                             4.103
Df Residuals:                      30   BIC:                             5.537
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0030      0.001      5.939      0.000       0.002       0.004
==============================================================================
Omnibus:                        2.834   Durbin-Watson:                   1.643
Prob(Omnibus):                  0.242   Jarque-Bera (JB):                1.597
Skew:                          -0.500   Prob(JB):                        0.450
Kurtosis:                       3.485   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Hubei
Hubei
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.872
Model:                            OLS   Adj. R-squared:                  0.867
Method:                 Least Squares   F-statistic:                     164.0
Date:                   三, 20 5月 2020   Prob (F-statistic):           3.22e-12
Time:                        21:50:12   Log-Likelihood:                 1.0659
No. Observations:                  25   AIC:                           -0.1318
Df Residuals:                      24   BIC:                             1.087
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0099      0.001     12.805      0.000       0.008       0.011
==============================================================================
Omnibus:                        0.165   Durbin-Watson:                   2.119
Prob(Omnibus):                  0.921   Jarque-Bera (JB):                0.376
Skew:                           0.081   Prob(JB):                        0.829
Kurtosis:                       2.422   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
--------------------------------------------------
Hubei
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.722
Model:                            OLS   Adj. R-squared:                  0.713
Method:                 Least Squares   F-statistic:                     77.87
Date:                   三, 20 5月 2020   Prob (F-statistic):           7.74e-10
Time:                        21:50:12   Log-Likelihood:                -6.5895
No. Observations:                  31   AIC:                             15.18
Df Residuals:                      30   BIC:                             16.61
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0054      0.001      8.824      0.000       0.004       0.007
==============================================================================
Omnibus:                       19.852   Durbin-Watson:                   2.229
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               29.145
Skew:                          -1.553   Prob(JB):                     4.69e-07
Kurtosis:                       6.594   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Others
Others
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.941
Model:                            OLS   Adj. R-squared:                  0.938
Method:                 Least Squares   F-statistic:                     380.4
Date:                   三, 20 5月 2020   Prob (F-statistic):           3.17e-16
Time:                        21:50:12   Log-Likelihood:                 7.6361
No. Observations:                  25   AIC:                            -13.27
Df Residuals:                      24   BIC:                            -12.05
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0116      0.001     19.504      0.000       0.010       0.013
==============================================================================
Omnibus:                        3.543   Durbin-Watson:                   0.806
Prob(Omnibus):                  0.170   Jarque-Bera (JB):                3.030
Skew:                          -0.826   Prob(JB):                        0.220
Kurtosis:                       2.575   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
--------------------------------------------------
Others
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.864
Model:                            OLS   Adj. R-squared:                  0.859
Method:                 Least Squares   F-statistic:                     190.6
Date:                   三, 20 5月 2020   Prob (F-statistic):           1.56e-14
Time:                        21:50:12   Log-Likelihood:                 2.6142
No. Observations:                  31   AIC:                            -3.228
Df Residuals:                      30   BIC:                            -1.794
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0063      0.000     13.806      0.000       0.005       0.007
==============================================================================
Omnibus:                       30.878   Durbin-Watson:                   1.525
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               83.488
Skew:                          -2.056   Prob(JB):                     7.43e-19
Kurtosis:                       9.909   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Taiwan
Taiwan
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.844
Model:                            OLS   Adj. R-squared:                  0.838
Method:                 Least Squares   F-statistic:                     130.1
Date:                   三, 20 5月 2020   Prob (F-statistic):           3.55e-11
Time:                        21:50:12   Log-Likelihood:                -9.0833
No. Observations:                  25   AIC:                             20.17
Df Residuals:                      24   BIC:                             21.39
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0132      0.001     11.406      0.000       0.011       0.016
==============================================================================
Omnibus:                       12.195   Durbin-Watson:                   1.758
Prob(Omnibus):                  0.002   Jarque-Bera (JB):               10.918
Skew:                          -1.521   Prob(JB):                      0.00426
Kurtosis:                       4.110   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
--------------------------------------------------
Taiwan
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.336
Model:                            OLS   Adj. R-squared:                  0.314
Method:                 Least Squares   F-statistic:                     15.19
Date:                   三, 20 5月 2020   Prob (F-statistic):           0.000506
Time:                        21:50:12   Log-Likelihood:                -24.590
No. Observations:                  31   AIC:                             51.18
Df Residuals:                      30   BIC:                             52.61
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0043      0.001      3.897      0.001       0.002       0.006
==============================================================================
Omnibus:                        1.381   Durbin-Watson:                   1.997
Prob(Omnibus):                  0.501   Jarque-Bera (JB):                0.975
Skew:                          -0.084   Prob(JB):                        0.614
Kurtosis:                       2.148   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Hong kong
Hong kong
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.579
Model:                            OLS   Adj. R-squared:                  0.562
Method:                 Least Squares   F-statistic:                     33.02
Date:                   三, 20 5月 2020   Prob (F-statistic):           6.38e-06
Time:                        21:50:12   Log-Likelihood:                -19.713
No. Observations:                  25   AIC:                             41.43
Df Residuals:                      24   BIC:                             42.64
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0102      0.002      5.746      0.000       0.007       0.014
==============================================================================
Omnibus:                       13.548   Durbin-Watson:                   0.942
Prob(Omnibus):                  0.001   Jarque-Bera (JB):               12.572
Skew:                          -1.494   Prob(JB):                      0.00186
Kurtosis:                       4.774   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
--------------------------------------------------
Hong kong
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.321
Model:                            OLS   Adj. R-squared:                  0.298
Method:                 Least Squares   F-statistic:                     14.17
Date:                   三, 20 5月 2020   Prob (F-statistic):           0.000726
Time:                        21:50:12   Log-Likelihood:                -29.168
No. Observations:                  31   AIC:                             60.34
Df Residuals:                      30   BIC:                             61.77
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0048      0.001      3.765      0.001       0.002       0.007
==============================================================================
Omnibus:                        3.917   Durbin-Watson:                   1.907
Prob(Omnibus):                  0.141   Jarque-Bera (JB):                3.375
Skew:                          -0.800   Prob(JB):                        0.185
Kurtosis:                       2.775   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
Japan
Japan
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.000
Model:                            OLS   Adj. R-squared:                 -0.042
Method:                 Least Squares   F-statistic:                 6.924e-06
Date:                   三, 20 5月 2020   Prob (F-statistic):              0.998
Time:                        21:50:12   Log-Likelihood:                -30.153
No. Observations:                  25   AIC:                             62.31
Df Residuals:                      24   BIC:                             63.52
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1         -7.068e-06      0.003     -0.003      0.998      -0.006       0.006
==============================================================================
Omnibus:                       11.572   Durbin-Watson:                   2.612
Prob(Omnibus):                  0.003   Jarque-Bera (JB):                2.337
Skew:                           0.047   Prob(JB):                        0.311
Kurtosis:                       1.505   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
--------------------------------------------------
Japan
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.090
Model:                            OLS   Adj. R-squared:                  0.060
Method:                 Least Squares   F-statistic:                     2.970
Date:                   三, 20 5月 2020   Prob (F-statistic):             0.0951
Time:                        21:50:12   Log-Likelihood:                -29.860
No. Observations:                  31   AIC:                             61.72
Df Residuals:                      30   BIC:                             63.15
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1            -0.0022      0.001     -1.723      0.095      -0.005       0.000
==============================================================================
Omnibus:                        0.880   Durbin-Watson:                   2.056
Prob(Omnibus):                  0.644   Jarque-Bera (JB):                0.916
Skew:                           0.295   Prob(JB):                        0.633
Kurtosis:                       2.399   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
U.S.
U.S.
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.063
Model:                            OLS   Adj. R-squared:                  0.024
Method:                 Least Squares   F-statistic:                     1.607
Date:                   三, 20 5月 2020   Prob (F-statistic):              0.217
Time:                        21:50:12   Log-Likelihood:                -29.263
No. Observations:                  25   AIC:                             60.53
Df Residuals:                      24   BIC:                             61.75
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0033      0.003      1.268      0.217      -0.002       0.009
==============================================================================
Omnibus:                        6.718   Durbin-Watson:                   0.945
Prob(Omnibus):                  0.035   Jarque-Bera (JB):                2.925
Skew:                          -0.553   Prob(JB):                        0.232
Kurtosis:                       1.741   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
--------------------------------------------------
U.S.
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.089
Model:                            OLS   Adj. R-squared:                  0.058
Method:                 Least Squares   F-statistic:                     2.923
Date:                   三, 20 5月 2020   Prob (F-statistic):             0.0976
Time:                        21:50:12   Log-Likelihood:                -28.964
No. Observations:                  31   AIC:                             59.93
Df Residuals:                      30   BIC:                             61.36
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0021      0.001      1.710      0.098      -0.000       0.005
==============================================================================
Omnibus:                        1.988   Durbin-Watson:                   1.864
Prob(Omnibus):                  0.370   Jarque-Bera (JB):                1.623
Skew:                          -0.407   Prob(JB):                        0.444
Kurtosis:                       2.229   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
QXcbConnection: XCB error: 148 (Unknown), sequence: 180, resource id: 0, major code: 140 (Unknown), minor code: 20
/home/magus/Documents/gaoyq/virus/data_analysis.py:315: SettingWithCopyWarning: 
A value is trying to be set on a copy of a slice from a DataFrame.
Try using .loc[row_indexer,col_indexer] = value instead

See the caveats in the documentation: http://pandas.pydata.org/pandas-docs/stable/indexing.html#indexing-view-versus-copy
  weibo_user_df['政府相关'] = classifier.government_words_list_us(weibo_user_df['微博中文内容'].astype(str))
/home/magus/Documents/gaoyq/virus/data_analysis.py:309: SettingWithCopyWarning: 
A value is trying to be set on a copy of a slice from a DataFrame.
Try using .loc[row_indexer,col_indexer] = value instead

See the caveats in the documentation: http://pandas.pydata.org/pandas-docs/stable/indexing.html#indexing-view-versus-copy
  weibo_user_df['政府相关'] = classifier.government_words_list(weibo_user_df['微博中文内容'].astype(str))
/home/magus/Documents/gaoyq/virus/data_analysis.py:327: SettingWithCopyWarning: 
A value is trying to be set on a copy of a slice from a DataFrame.
Try using .loc[row_indexer,col_indexer] = value instead

See the caveats in the documentation: http://pandas.pydata.org/pandas-docs/stable/indexing.html#indexing-view-versus-copy
  weibo_user_df['mask'] = classifier.mask_words_list(weibo_user_df['微博中文内容'].astype(str))
/home/magus/Documents/gaoyq/virus/data_analysis.py:333: SettingWithCopyWarning: 
A value is trying to be set on a copy of a slice from a DataFrame.
Try using .loc[row_indexer,col_indexer] = value instead

See the caveats in the documentation: http://pandas.pydata.org/pandas-docs/stable/indexing.html#indexing-view-versus-copy
  weibo_user_df['washing'] = classifier.washing_words_list(weibo_user_df['微博中文内容'].astype(str))
/home/magus/Documents/gaoyq/virus/data_analysis.py:351: SettingWithCopyWarning: 
A value is trying to be set on a copy of a slice from a DataFrame.
Try using .loc[row_indexer,col_indexer] = value instead

See the caveats in the documentation: http://pandas.pydata.org/pandas-docs/stable/indexing.html#indexing-view-versus-copy
  weibo_user_df['disinfect'] = classifier.disinfect_words_list(weibo_user_df['微博中文内容'].astype(str))
/home/magus/Documents/gaoyq/virus/data_analysis.py:339: SettingWithCopyWarning: 
A value is trying to be set on a copy of a slice from a DataFrame.
Try using .loc[row_indexer,col_indexer] = value instead

See the caveats in the documentation: http://pandas.pydata.org/pandas-docs/stable/indexing.html#indexing-view-versus-copy
  weibo_user_df['iso'] = classifier.iso_words_list(weibo_user_df['微博中文内容'].astype(str))
/home/magus/Documents/gaoyq/virus/data_analysis.py:345: SettingWithCopyWarning: 
A value is trying to be set on a copy of a slice from a DataFrame.
Try using .loc[row_indexer,col_indexer] = value instead

See the caveats in the documentation: http://pandas.pydata.org/pandas-docs/stable/indexing.html#indexing-view-versus-copy
  weibo_user_df['home'] = classifier.home_words_list(weibo_user_df['微博中文内容'].astype(str))
---
10434
26048
4970
771
1327
5860
1070
high
9
undergraduate
71
graduate
244

Process finished with exit code 0


==> experiment/stage1_coef.txt <==
/home/magus/anaconda3/bin/python /home/magus/Documents/gaoyq/virus/main.py
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
['北京', '天津', '上海', '重庆', '新疆', '西藏', '宁夏', '内蒙古', '广西', '黑龙江', '吉林', '辽宁', '河北', '山东', '江苏', '安徽', '浙江', '福建', '广东', '海南', '云南', '四川', '贵州', '湖南', '湖北', '河南', '山西', '陕西', '甘肃', '青海', '江西', '台湾', '香港', '澳门', '其他', '海外', '美国', '日本']
['Beijing', 'Tianjin', 'Shanghai', 'Chongqing', 'Xinjiang', 'Xizang', 'Ningxia', 'Inner Mongolia', 'Guangxi', 'Heilongjiang', 'Jilin', 'Liaoning', 'Hebei', 'Shandong', 'Jiangsu', 'Anhui', 'Zhejiang', 'Fujian', 'Guangdong', 'Hainan', 'Yunnan', 'Sichuan', 'Guizhou', 'Hunan', 'Hubei', 'Henan', 'Shanxi', 'Shaanxi', 'Gansu', 'Qinghai', 'Jiangxi', 'Taiwan', 'Hong kong', 'Macau', 'Others', 'Overseas', 'U.S.', 'Japan']
99913
['微博id', '微博发布时间', '微博昵称', '微博中文内容', '微博图片', '微博视频', '情感倾向', 'time', 'month', 'day', 'dayfromzero']
['用户id', '微博昵称', '微博主页地址', '微博头像', '简介', '粉丝数', '关注数', '性别', '所在地']
(99913, 11)
(630366, 9)
(95126, 19)
['微博id', '微博发布时间', '微博昵称', '微博中文内容', '微博图片', '微博视频', '情感倾向', 'time', 'month', 'day', 'dayfromzero']
['用户id', '微博昵称', '微博主页地址', '微博头像', '简介', '粉丝数', '关注数', '性别', '所在地']
(900000, 11)
(630366, 9)
(857179, 19)
['_id', 'comment_num', '微博中文内容', 'crawl_time', 'created_at', 'image_url', 'like_num', 'location_map_info', 'origin_weibo', 'repost_num', 'tool', 'user_id', 'weibo_url', '情感倾向', 'time', 'dayfromzero']
['user_id', 'authentication', 'birthday', 'brief_introduction', 'city', 'crawl_time', 'fans_num', 'follows_num', 'gender', 'labels', 'nick_name', 'province', 'sentiment', 'sex_orientation', 'tweets_num', 'vip_level']
(128778, 16)
(79385, 16)
(124209, 31)
49
0
952305
952305
124381
8808
25
25
['01/01', '01/02', '01/03', '01/04', '01/05', '01/06', '01/07', '01/08', '01/09', '01/10', '01/11', '01/12', '01/13', '01/14', '01/15', '01/16', '01/17', '01/18', '01/19', '01/20', '01/21', '01/22', '01/23', '01/24', '01/25', '01/26', '01/27', '01/28', '01/29', '01/30', '01/31', '02/01', '02/02', '02/03', '02/04', '02/05', '02/06', '02/07', '02/08', '02/09', '02/10', '02/11', '02/12', '02/13', '02/14', '02/15', '02/16', '02/17', '02/18']
None
A
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.503
Model:                            OLS   Adj. R-squared:                  0.482
Method:                 Least Squares   F-statistic:                     24.31
Date:                   四, 21 5月 2020   Prob (F-statistic):           4.96e-05
Time:                        21:41:45   Log-Likelihood:                 8.7948
No. Observations:                  25   AIC:                            -15.59
Df Residuals:                      24   BIC:                            -14.37
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0122      0.002      4.930      0.000       0.007       0.017
==============================================================================
Omnibus:                        1.394   Durbin-Watson:                   0.240
Prob(Omnibus):                  0.498   Jarque-Bera (JB):                1.070
Skew:                          -0.490   Prob(JB):                        0.586
Kurtosis:                       2.742   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.917
Model:                            OLS   Adj. R-squared:                  0.913
Method:                 Least Squares   F-statistic:                     253.8
Date:                   四, 21 5月 2020   Prob (F-statistic):           6.43e-14
Time:                        21:41:45   Log-Likelihood:                 30.776
No. Observations:                  24   AIC:                            -59.55
Df Residuals:                      23   BIC:                            -58.37
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0060      0.000     15.932      0.000       0.005       0.007
==============================================================================
Omnibus:                        0.018   Durbin-Watson:                   1.532
Prob(Omnibus):                  0.991   Jarque-Bera (JB):                0.093
Skew:                          -0.001   Prob(JB):                        0.954
Kurtosis:                       2.694   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
B
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.518
Model:                            OLS   Adj. R-squared:                  0.498
Method:                 Least Squares   F-statistic:                     25.84
Date:                   四, 21 5月 2020   Prob (F-statistic):           3.36e-05
Time:                        21:41:45   Log-Likelihood:                -11.109
No. Observations:                  25   AIC:                             24.22
Df Residuals:                      24   BIC:                             25.44
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0280      0.006      5.084      0.000       0.017       0.039
==============================================================================
Omnibus:                        2.002   Durbin-Watson:                   0.482
Prob(Omnibus):                  0.368   Jarque-Bera (JB):                1.366
Skew:                          -0.331   Prob(JB):                        0.505
Kurtosis:                       2.066   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.968
Model:                            OLS   Adj. R-squared:                  0.967
Method:                 Least Squares   F-statistic:                     696.3
Date:                   四, 21 5月 2020   Prob (F-statistic):           1.07e-18
Time:                        21:41:45   Log-Likelihood:                 18.350
No. Observations:                  24   AIC:                            -34.70
Df Residuals:                      23   BIC:                            -33.52
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0167      0.001     26.388      0.000       0.015       0.018
==============================================================================
Omnibus:                        1.148   Durbin-Watson:                   0.649
Prob(Omnibus):                  0.563   Jarque-Bera (JB):                0.851
Skew:                           0.093   Prob(JB):                        0.653
Kurtosis:                       2.096   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
C
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.333
Model:                            OLS   Adj. R-squared:                  0.306
Method:                 Least Squares   F-statistic:                     12.00
Date:                   四, 21 5月 2020   Prob (F-statistic):            0.00201
Time:                        21:41:45   Log-Likelihood:                -19.528
No. Observations:                  25   AIC:                             41.06
Df Residuals:                      24   BIC:                             42.28
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1            -0.0267      0.008     -3.465      0.002      -0.043      -0.011
==============================================================================
Omnibus:                        1.294   Durbin-Watson:                   1.192
Prob(Omnibus):                  0.524   Jarque-Bera (JB):                1.205
Skew:                           0.436   Prob(JB):                        0.547
Kurtosis:                       2.371   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.955
Model:                            OLS   Adj. R-squared:                  0.953
Method:                 Least Squares   F-statistic:                     491.2
Date:                   四, 21 5月 2020   Prob (F-statistic):           5.10e-17
Time:                        21:41:45   Log-Likelihood:                 9.9477
No. Observations:                  24   AIC:                            -17.90
Df Residuals:                      23   BIC:                            -16.72
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1            -0.0199      0.001    -22.163      0.000      -0.022      -0.018
==============================================================================
Omnibus:                        0.011   Durbin-Watson:                   1.462
Prob(Omnibus):                  0.994   Jarque-Bera (JB):                0.206
Skew:                           0.001   Prob(JB):                        0.902
Kurtosis:                       2.546   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
01/26
[0.39229144667370647, 0.16069668090699968, 0.206848357791754, 0.25309622102254686, 0.2887519260400616, 0.2595907928388747, 0.20919387075283144, 0.24010731052984574, 0.23432785786121355, 0.2114409847936278, 0.32450758798837587, 0.334924965893588, 0.2952904778274321, 0.2619047619047619, 0.29392553886348793, 0.2705800625217089, 0.25976696367374913, 0.19425399934704538, 0.22129186602870812, -0.0132006059294525, 0.05081114172023263, 0.08621385339609954, 0.10552541246816521, 0.24330900243309003, 0.22773802971931756, 0.141265158964274, 0.19666027304524428, 0.25341325341325344, 0.32369879387156364, 0.11781272001877494, 0.11005103172842245, 0.20431928858776202, 0.2685643564356436, 0.2553573313628206, 0.26977865439403903, 0.22036727879799667, 0.11512936423968452, 0.27674397286644054, 0.3136609907120743, 0.266929968211155, 0.17121255622547613, 0.23753901923270568, 0.11673270344407193, 0.25852631578947366, 0.238403451995685, 0.19594671524536036, 0.26005361930294907, 0.25920424403183023, 0.3027055702917772]
[0.6892430278884463, 0.6016949152542372, 0.7212121212121212, 0.5029585798816568, 0.7083333333333334, 0.20588235294117646, 0.14772727272727273, 0.61, 0.6675324675324675, 0.7172413793103448, 0.5920398009950248, 0.6981132075471698, 0.48484848484848486, 0.46596858638743455, 0.689795918367347, 0.5408560311284046, 0.7014925373134329, 0.3684210526315789, 0.7427937915742794, 0.1141552511415525, 0.18129988597491448, 0.47639484978540775, 0.13479052823315119, 0.39744451916610624, 0.4448073154800784, 0.42501637197118536, 0.4542974079126876, 0.6537867078825348, 0.6307692307692307, 0.5102040816326531, 0.5473865594485927, 0.6815980629539952, 0.6810102899906455, 0.7543859649122807, 0.7147746719908727, 0.5089201877934272, 0.589041095890411, 0.630709426627794, 0.7210015329586101, 0.6877210712481051, 0.6572052401746725, 0.6307325789160214, 0.5674019607843137, 0.7127991675338189, 0.6657319125070107, 0.5545513234344739, 0.6790770844257997, 0.6622340425531915, 0.6608863198458574]
[[1.        0.5634721]
 [0.5634721 1.       ]]
[[1.        0.5634721]
 [0.5634721 1.       ]]
[0.39229144667370647, 0.16069668090699968, 0.206848357791754, 0.25309622102254686, 0.2887519260400616, 0.2595907928388747, 0.20919387075283144, 0.24010731052984574, 0.23432785786121355, 0.2114409847936278, 0.32450758798837587, 0.334924965893588, 0.2952904778274321, 0.2619047619047619, 0.29392553886348793, 0.2705800625217089, 0.25976696367374913, 0.19425399934704538, 0.22129186602870812, -0.0132006059294525, 0.05081114172023263, 0.08621385339609954, 0.10552541246816521, 0.24330900243309003, 0.22773802971931756, 0.141265158964274, 0.19666027304524428, 0.25341325341325344, 0.32369879387156364, 0.11781272001877494, 0.11005103172842245, 0.20431928858776202, 0.2685643564356436, 0.2553573313628206, 0.26977865439403903, 0.22036727879799667, 0.11512936423968452, 0.27674397286644054, 0.3136609907120743, 0.266929968211155, 0.17121255622547613, 0.23753901923270568, 0.11673270344407193, 0.25852631578947366, 0.238403451995685, 0.19594671524536036, 0.26005361930294907, 0.25920424403183023, 0.3027055702917772]
[-0.75, -0.6, -0.3333333333333333, -1.0, 0.0, -0.8918918918918919, -0.5384615384615384, 0.3333333333333333, 0.0, 0.0, -0.7142857142857143, 0.0, 0.8571428571428571, 0.3333333333333333, -0.2, -0.9354838709677419, 0.0, 0.2, 0.06666666666666667, -1.0, -0.8333333333333334, -0.96, -0.8518518518518519, -0.8636363636363636, -0.9166666666666666, -0.8461538461538461, -0.4444444444444444, -0.3333333333333333, -0.8048780487804879, -0.7837837837837838, -0.8125, -0.7021276595744681, -0.5510204081632653, -0.5882352941176471, -0.6756756756756757, -0.8545454545454545, -0.6923076923076923, -0.8823529411764706, -0.7435897435897436, -0.8888888888888888, -0.8, -0.9333333333333333, -0.8227848101265823, -0.6533333333333333, -0.8918918918918919, -0.5757575757575758, -0.7083333333333334, -0.9473684210526315, -0.8333333333333334]
[[1.         0.25785571]
 [0.25785571 1.        ]]
[[1.         0.25785571]
 [0.25785571 1.        ]]
[0.6892430278884463, 0.6016949152542372, 0.7212121212121212, 0.5029585798816568, 0.7083333333333334, 0.20588235294117646, 0.14772727272727273, 0.61, 0.6675324675324675, 0.7172413793103448, 0.5920398009950248, 0.6981132075471698, 0.48484848484848486, 0.46596858638743455, 0.689795918367347, 0.5408560311284046, 0.7014925373134329, 0.3684210526315789, 0.7427937915742794, 0.1141552511415525, 0.18129988597491448, 0.47639484978540775, 0.13479052823315119, 0.39744451916610624, 0.4448073154800784, 0.42501637197118536, 0.4542974079126876, 0.6537867078825348, 0.6307692307692307, 0.5102040816326531, 0.5473865594485927, 0.6815980629539952, 0.6810102899906455, 0.7543859649122807, 0.7147746719908727, 0.5089201877934272, 0.589041095890411, 0.630709426627794, 0.7210015329586101, 0.6877210712481051, 0.6572052401746725, 0.6307325789160214, 0.5674019607843137, 0.7127991675338189, 0.6657319125070107, 0.5545513234344739, 0.6790770844257997, 0.6622340425531915, 0.6608863198458574]
[-0.75, -0.6, -0.3333333333333333, -1.0, 0.0, -0.8918918918918919, -0.5384615384615384, 0.3333333333333333, 0.0, 0.0, -0.7142857142857143, 0.0, 0.8571428571428571, 0.3333333333333333, -0.2, -0.9354838709677419, 0.0, 0.2, 0.06666666666666667, -1.0, -0.8333333333333334, -0.96, -0.8518518518518519, -0.8636363636363636, -0.9166666666666666, -0.8461538461538461, -0.4444444444444444, -0.3333333333333333, -0.8048780487804879, -0.7837837837837838, -0.8125, -0.7021276595744681, -0.5510204081632653, -0.5882352941176471, -0.6756756756756757, -0.8545454545454545, -0.6923076923076923, -0.8823529411764706, -0.7435897435897436, -0.8888888888888888, -0.8, -0.9333333333333333, -0.8227848101265823, -0.6533333333333333, -0.8918918918918919, -0.5757575757575758, -0.7083333333333334, -0.9473684210526315, -0.8333333333333334]
[[1.         0.19575122]
 [0.19575122 1.        ]]
[[1.         0.19575122]
 [0.19575122 1.        ]]
QXcbConnection: XCB error: 148 (Unknown), sequence: 180, resource id: 0, major code: 140 (Unknown), minor code: 20


==> experiment/stage1_gov.txt <==
/home/magus/anaconda3/bin/python /home/magus/Documents/gaoyq/virus/main.py
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
['北京', '天津', '上海', '重庆', '新疆', '西藏', '宁夏', '内蒙古', '广西', '黑龙江', '吉林', '辽宁', '河北', '山东', '江苏', '安徽', '浙江', '福建', '广东', '海南', '云南', '四川', '贵州', '湖南', '湖北', '河南', '山西', '陕西', '甘肃', '青海', '江西', '台湾', '香港', '澳门', '其他', '海外', '美国', '日本']
['Beijing', 'Tianjin', 'Shanghai', 'Chongqing', 'Xinjiang', 'Xizang', 'Ningxia', 'Inner Mongolia', 'Guangxi', 'Heilongjiang', 'Jilin', 'Liaoning', 'Hebei', 'Shandong', 'Jiangsu', 'Anhui', 'Zhejiang', 'Fujian', 'Guangdong', 'Hainan', 'Yunnan', 'Sichuan', 'Guizhou', 'Hunan', 'Hubei', 'Henan', 'Shanxi', 'Shaanxi', 'Gansu', 'Qinghai', 'Jiangxi', 'Taiwan', 'Hong kong', 'Macau', 'Others', 'Overseas', 'U.S.', 'Japan']
99913
['微博id', '微博发布时间', '微博昵称', '微博中文内容', '微博图片', '微博视频', '情感倾向', 'time', 'month', 'day', 'dayfromzero']
['用户id', '微博昵称', '微博主页地址', '微博头像', '简介', '粉丝数', '关注数', '性别', '所在地']
(99913, 11)
(630366, 9)
(95126, 19)
['微博id', '微博发布时间', '微博昵称', '微博中文内容', '微博图片', '微博视频', '情感倾向', 'time', 'month', 'day', 'dayfromzero']
['用户id', '微博昵称', '微博主页地址', '微博头像', '简介', '粉丝数', '关注数', '性别', '所在地']
(900000, 11)
(630366, 9)
(857179, 19)
['_id', 'comment_num', '微博中文内容', 'crawl_time', 'created_at', 'image_url', 'like_num', 'location_map_info', 'origin_weibo', 'repost_num', 'tool', 'user_id', 'weibo_url', '情感倾向', 'time', 'dayfromzero']
['user_id', 'authentication', 'birthday', 'brief_introduction', 'city', 'crawl_time', 'fans_num', 'follows_num', 'gender', 'labels', 'nick_name', 'province', 'sentiment', 'sex_orientation', 'tweets_num', 'vip_level']
(128778, 16)
(79385, 16)
(124209, 31)
49
0
952305
952305
124381
20
20
20
A
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.584
Model:                            OLS   Adj. R-squared:                  0.563
Method:                 Least Squares   F-statistic:                     26.72
Date:                   四, 21 5月 2020   Prob (F-statistic):           5.46e-05
Time:                        01:05:34   Log-Likelihood:                 7.5399
No. Observations:                  20   AIC:                            -13.08
Df Residuals:                      19   BIC:                            -12.08
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0177      0.003      5.169      0.000       0.011       0.025
==============================================================================
Omnibus:                        7.461   Durbin-Watson:                   0.293
Prob(Omnibus):                  0.024   Jarque-Bera (JB):                5.222
Skew:                          -0.812   Prob(JB):                       0.0735
Kurtosis:                       4.905   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.907
Model:                            OLS   Adj. R-squared:                  0.904
Method:                 Least Squares   F-statistic:                     273.3
Date:                   四, 21 5月 2020   Prob (F-statistic):           5.60e-16
Time:                        01:05:34   Log-Likelihood:                 36.905
No. Observations:                  29   AIC:                            -71.81
Df Residuals:                      28   BIC:                            -70.44
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0060      0.000     16.533      0.000       0.005       0.007
==============================================================================
Omnibus:                        0.189   Durbin-Watson:                   1.449
Prob(Omnibus):                  0.910   Jarque-Bera (JB):                0.397
Skew:                           0.066   Prob(JB):                        0.820
Kurtosis:                       2.442   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
B
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.607
Model:                            OLS   Adj. R-squared:                  0.586
Method:                 Least Squares   F-statistic:                     29.30
Date:                   四, 21 5月 2020   Prob (F-statistic):           3.19e-05
Time:                        01:05:34   Log-Likelihood:                -8.2002
No. Observations:                  20   AIC:                             18.40
Df Residuals:                      19   BIC:                             19.40
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0407      0.008      5.413      0.000       0.025       0.056
==============================================================================
Omnibus:                        1.513   Durbin-Watson:                   0.558
Prob(Omnibus):                  0.469   Jarque-Bera (JB):                0.699
Skew:                          -0.456   Prob(JB):                        0.705
Kurtosis:                       3.088   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.961
Model:                            OLS   Adj. R-squared:                  0.959
Method:                 Least Squares   F-statistic:                     684.4
Date:                   四, 21 5月 2020   Prob (F-statistic):           3.20e-21
Time:                        01:05:34   Log-Likelihood:                 20.990
No. Observations:                  29   AIC:                            -39.98
Df Residuals:                      28   BIC:                            -38.61
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0166      0.001     26.161      0.000       0.015       0.018
==============================================================================
Omnibus:                        0.826   Durbin-Watson:                   1.168
Prob(Omnibus):                  0.662   Jarque-Bera (JB):                0.757
Skew:                          -0.089   Prob(JB):                        0.685
Kurtosis:                       2.229   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
C
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.069
Model:                            OLS   Adj. R-squared:                  0.020
Method:                 Least Squares   F-statistic:                     1.406
Date:                   四, 21 5月 2020   Prob (F-statistic):              0.250
Time:                        01:05:34   Log-Likelihood:                -16.496
No. Observations:                  20   AIC:                             34.99
Df Residuals:                      19   BIC:                             35.99
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1            -0.0135      0.011     -1.186      0.250      -0.037       0.010
==============================================================================
Omnibus:                        1.117   Durbin-Watson:                   1.354
Prob(Omnibus):                  0.572   Jarque-Bera (JB):                0.837
Skew:                           0.162   Prob(JB):                        0.658
Kurtosis:                       2.051   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.912
Model:                            OLS   Adj. R-squared:                  0.908
Method:                 Least Squares   F-statistic:                     288.8
Date:                   四, 21 5月 2020   Prob (F-statistic):           2.77e-16
Time:                        01:05:34   Log-Likelihood:                 1.2354
No. Observations:                  29   AIC:                           -0.4709
Df Residuals:                      28   BIC:                            0.8964
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1            -0.0213      0.001    -16.993      0.000      -0.024      -0.019
==============================================================================
Omnibus:                        1.314   Durbin-Watson:                   0.600
Prob(Omnibus):                  0.518   Jarque-Bera (JB):                1.190
Skew:                          -0.347   Prob(JB):                        0.552
Kurtosis:                       2.290   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
01/21
QXcbConnection: XCB error: 148 (Unknown), sequence: 180, resource id: 0, major code: 140 (Unknown), minor code: 20
---
8808
124381
64481
12063
29516
44192
7601
high
107
undergraduate
607
graduate
1706

Process finished with exit code 0


==> experiment/stage2_coef.txt <==
[0.7233009708737864, 0.8138888888888889, 0.6191819464033851, 0.5981524249422633, 0.5670103092783505, 0.7451456310679612, 0.7894736842105263, 0.7300131061598951, 0.7158590308370044, 0.7086092715231788, 0.8140589569160998, 0.676126878130217, 0.5859969558599696, 0.8229284903518729, 0.8100436681222707, 0.8021052631578948, 0.5943396226415094, 0.43902439024390244, 0.48534201954397393, 0.6166219839142091, 0.8608695652173913, 0.7931034482758621, 0.5709342560553633, 0.5959339263024143, 0.6881258941344778, 0.6818181818181818, 0.6145454545454545, 0.7366834170854272, 0.5984555984555985, 0.33220910623946037, 0.5979899497487438, 0.5541795665634675, 0.634375, 0.5176252319109462, 0.6282527881040892, 0.5882352941176471, 0.6142131979695431, 0.3967611336032389, 0.6193656093489148, 0.5564053537284895, -0.20677966101694914, 0.5446880269814502, 0.4045112781954887, 0.38074074074074077, 0.6413043478260869, 0.693564862104188, 0.5337078651685393, 0.5770114942528736, 0.8174442190669371, 0.5980551053484603, 0.6339285714285714, 0.5570032573289903, 0.43359375, 0.5967213114754099, 0.5411764705882353, 0.501779359430605]
[0.7674418604651163, 0.8608695652173913, 0.8105263157894737, 0.8454106280193237, 0.7934782608695652, 0.8118811881188119, 0.6896551724137931, 0.9455782312925171, 0.6942675159235668, 0.75, 0.8333333333333334, 0.7435897435897436, 0.6068376068376068, 0.6814159292035398, 0.7105263157894737, 0.5483870967741935, 0.14893617021276595, 0.41818181818181815, 0.7090909090909091, 0.7024793388429752, 0.9563106796116505, 0.9689119170984456, 0.6612903225806451, 0.6428571428571429, 0.6703296703296703, 0.6885245901639344, 0.5056179775280899, 0.632, 0.5813953488372093, 0.18095238095238095, 0.5555555555555556, 0.3611111111111111, 0.6119402985074627, 0.6595744680851063, 0.5652173913043478, 0.4931506849315068, 0.6216216216216216, 0.41414141414141414, 0.7333333333333333, 0.32608695652173914, -0.37254901960784315, 0.5357142857142857, 0.15702479338842976, 0.43089430894308944, 0.45454545454545453, 0.6804123711340206, 0.2892561983471074, 0.7582417582417582, 0.8348623853211009, 0.547945205479452, 0.6062992125984252, 0.5151515151515151, 0.08333333333333333, 0.5575221238938053, 0.5151515151515151, 0.6333333333333333]
[[1.         0.80129261]
 [0.80129261 1.        ]]
[[1.         0.80129261]
 [0.80129261 1.        ]]
[0.7233009708737864, 0.8138888888888889, 0.6191819464033851, 0.5981524249422633, 0.5670103092783505, 0.7451456310679612, 0.7894736842105263, 0.7300131061598951, 0.7158590308370044, 0.7086092715231788, 0.8140589569160998, 0.676126878130217, 0.5859969558599696, 0.8229284903518729, 0.8100436681222707, 0.8021052631578948, 0.5943396226415094, 0.43902439024390244, 0.48534201954397393, 0.6166219839142091, 0.8608695652173913, 0.7931034482758621, 0.5709342560553633, 0.5959339263024143, 0.6881258941344778, 0.6818181818181818, 0.6145454545454545, 0.7366834170854272, 0.5984555984555985, 0.33220910623946037, 0.5979899497487438, 0.5541795665634675, 0.634375, 0.5176252319109462, 0.6282527881040892, 0.5882352941176471, 0.6142131979695431, 0.3967611336032389, 0.6193656093489148, 0.5564053537284895, -0.20677966101694914, 0.5446880269814502, 0.4045112781954887, 0.38074074074074077, 0.6413043478260869, 0.693564862104188, 0.5337078651685393, 0.5770114942528736, 0.8174442190669371, 0.5980551053484603, 0.6339285714285714, 0.5570032573289903, 0.43359375, 0.5967213114754099, 0.5411764705882353, 0.501779359430605]
[-1.0, -0.5, -1.0, -1.0, -1.0, -0.7142857142857143, -0.5, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -0.9047619047619048, -1.0, -0.5, 0.0, -0.9393939393939394, -0.4, -0.2, -0.6190476190476191, -0.68, -0.7142857142857143, -0.7142857142857143, -0.8333333333333334, -0.7142857142857143, -0.9444444444444444, -0.8222222222222222, -0.5, -0.42857142857142855, -0.8461538461538461, -0.9111111111111111, -0.5789473684210527, -0.3548387096774194, -0.6666666666666666, -0.17073170731707318, -0.2631578947368421, -0.8181818181818182, -0.9230769230769231, -0.8, -0.7142857142857143, -0.5294117647058824, -0.875, -0.8571428571428571, -0.7435897435897436, -1.0, -0.42857142857142855, -0.6470588235294118, -0.6470588235294118, -1.0, -1.0, -0.9166666666666666, -0.76, -0.5238095238095238]
[[ 1.         -0.02340532]
 [-0.02340532  1.        ]]
[[ 1.         -0.02340532]
 [-0.02340532  1.        ]]
[0.7674418604651163, 0.8608695652173913, 0.8105263157894737, 0.8454106280193237, 0.7934782608695652, 0.8118811881188119, 0.6896551724137931, 0.9455782312925171, 0.6942675159235668, 0.75, 0.8333333333333334, 0.7435897435897436, 0.6068376068376068, 0.6814159292035398, 0.7105263157894737, 0.5483870967741935, 0.14893617021276595, 0.41818181818181815, 0.7090909090909091, 0.7024793388429752, 0.9563106796116505, 0.9689119170984456, 0.6612903225806451, 0.6428571428571429, 0.6703296703296703, 0.6885245901639344, 0.5056179775280899, 0.632, 0.5813953488372093, 0.18095238095238095, 0.5555555555555556, 0.3611111111111111, 0.6119402985074627, 0.6595744680851063, 0.5652173913043478, 0.4931506849315068, 0.6216216216216216, 0.41414141414141414, 0.7333333333333333, 0.32608695652173914, -0.37254901960784315, 0.5357142857142857, 0.15702479338842976, 0.43089430894308944, 0.45454545454545453, 0.6804123711340206, 0.2892561983471074, 0.7582417582417582, 0.8348623853211009, 0.547945205479452, 0.6062992125984252, 0.5151515151515151, 0.08333333333333333, 0.5575221238938053, 0.5151515151515151, 0.6333333333333333]
[-1.0, -0.5, -1.0, -1.0, -1.0, -0.7142857142857143, -0.5, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -1.0, -0.9047619047619048, -1.0, -0.5, 0.0, -0.9393939393939394, -0.4, -0.2, -0.6190476190476191, -0.68, -0.7142857142857143, -0.7142857142857143, -0.8333333333333334, -0.7142857142857143, -0.9444444444444444, -0.8222222222222222, -0.5, -0.42857142857142855, -0.8461538461538461, -0.9111111111111111, -0.5789473684210527, -0.3548387096774194, -0.6666666666666666, -0.17073170731707318, -0.2631578947368421, -0.8181818181818182, -0.9230769230769231, -0.8, -0.7142857142857143, -0.5294117647058824, -0.875, -0.8571428571428571, -0.7435897435897436, -1.0, -0.42857142857142855, -0.6470588235294118, -0.6470588235294118, -1.0, -1.0, -0.9166666666666666, -0.76, -0.5238095238095238]
[[1.         0.08403342]
 [0.08403342 1.        ]]
[[1.         0.08403342]
 [0.08403342 1.        ]]

==> experiment/stage2_gov.txt <==
/home/magus/anaconda3/bin/python /home/magus/Documents/gaoyq/virus/main.py
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
/home/magus/anaconda3/lib/python3.6/importlib/_bootstrap.py:219: RuntimeWarning: numpy.dtype size changed, may indicate binary incompatibility. Expected 96, got 88
  return f(*args, **kwds)
['北京', '天津', '上海', '重庆', '新疆', '西藏', '宁夏', '内蒙古', '广西', '黑龙江', '吉林', '辽宁', '河北', '山东', '江苏', '安徽', '浙江', '福建', '广东', '海南', '云南', '四川', '贵州', '湖南', '湖北', '河南', '山西', '陕西', '甘肃', '青海', '江西', '台湾', '香港', '澳门', '其他', '海外', '美国', '日本']
['Beijing', 'Tianjin', 'Shanghai', 'Chongqing', 'Xinjiang', 'Xizang', 'Ningxia', 'Inner Mongolia', 'Guangxi', 'Heilongjiang', 'Jilin', 'Liaoning', 'Hebei', 'Shandong', 'Jiangsu', 'Anhui', 'Zhejiang', 'Fujian', 'Guangdong', 'Hainan', 'Yunnan', 'Sichuan', 'Guizhou', 'Hunan', 'Hubei', 'Henan', 'Shanxi', 'Shaanxi', 'Gansu', 'Qinghai', 'Jiangxi', 'Taiwan', 'Hong kong', 'Macau', 'Others', 'Overseas', 'U.S.', 'Japan']
99913
['微博id', '微博发布时间', '微博昵称', '微博中文内容', '微博图片', '微博视频', '情感倾向', 'time', 'month', 'day', 'dayfromzero']
['用户id', '微博昵称', '微博主页地址', '微博头像', '简介', '粉丝数', '关注数', '性别', '所在地']
(99913, 11)
(630366, 9)
(95126, 19)
['微博id', '微博发布时间', '微博昵称', '微博中文内容', '微博图片', '微博视频', '情感倾向', 'time', 'month', 'day', 'dayfromzero']
['用户id', '微博昵称', '微博主页地址', '微博头像', '简介', '粉丝数', '关注数', '性别', '所在地']
(900000, 11)
(630366, 9)
(857179, 19)
['_id', 'comment_num', '微博中文内容', 'crawl_time', 'created_at', 'image_url', 'like_num', 'location_map_info', 'origin_weibo', 'repost_num', 'tool', 'user_id', 'weibo_url', '情感倾向', 'time', 'dayfromzero']
['user_id', 'authentication', 'birthday', 'brief_introduction', 'city', 'crawl_time', 'fans_num', 'follows_num', 'gender', 'labels', 'nick_name', 'province', 'sentiment', 'sex_orientation', 'tweets_num', 'vip_level']
(128778, 16)
(79385, 16)
(124209, 31)
105
49
124209
124209
26063
10435
25
25
['02/19', '02/20', '02/21', '02/22', '02/23', '02/24', '02/25', '02/26', '02/27', '02/28', '02/29', '03/01', '03/02', '03/03', '03/04', '03/05', '03/06', '03/07', '03/08', '03/09', '03/10', '03/11', '03/12', '03/13', '03/14', '03/15', '03/16', '03/17', '03/18', '03/19', '03/20', '03/21', '03/22', '03/23', '03/24', '03/25', '03/26', '03/27', '03/28', '03/29', '03/30', '03/31', '04/01', '04/02', '04/03', '04/04', '04/05', '04/06', '04/07', '04/08', '04/09', '04/10', '04/11', '04/12', '04/13', '04/14']
None
A
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.954
Model:                            OLS   Adj. R-squared:                  0.952
Method:                 Least Squares   F-statistic:                     501.8
Date:                   四, 21 5月 2020   Prob (F-statistic):           1.35e-17
Time:                        02:00:10   Log-Likelihood:                 12.181
No. Observations:                  25   AIC:                            -22.36
Df Residuals:                      24   BIC:                            -21.14
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0111      0.000     22.400      0.000       0.010       0.012
==============================================================================
Omnibus:                        2.136   Durbin-Watson:                   0.711
Prob(Omnibus):                  0.344   Jarque-Bera (JB):                1.720
Skew:                          -0.497   Prob(JB):                        0.423
Kurtosis:                       2.186   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.898
Model:                            OLS   Adj. R-squared:                  0.895
Method:                 Least Squares   F-statistic:                     264.1
Date:                   四, 21 5月 2020   Prob (F-statistic):           2.04e-16
Time:                        02:00:10   Log-Likelihood:                 8.7138
No. Observations:                  31   AIC:                            -15.43
Df Residuals:                      30   BIC:                            -13.99
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0061      0.000     16.252      0.000       0.005       0.007
==============================================================================
Omnibus:                       31.006   Durbin-Watson:                   1.687
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               82.022
Skew:                          -2.086   Prob(JB):                     1.55e-18
Kurtosis:                       9.790   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
B
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.919
Model:                            OLS   Adj. R-squared:                  0.916
Method:                 Least Squares   F-statistic:                     272.3
Date:                   四, 21 5月 2020   Prob (F-statistic):           1.34e-14
Time:                        02:00:10   Log-Likelihood:                 3.5186
No. Observations:                  25   AIC:                            -5.037
Df Residuals:                      24   BIC:                            -3.818
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0115      0.001     16.501      0.000       0.010       0.013
==============================================================================
Omnibus:                        6.719   Durbin-Watson:                   0.644
Prob(Omnibus):                  0.035   Jarque-Bera (JB):                4.679
Skew:                          -0.965   Prob(JB):                       0.0964
Kurtosis:                       3.874   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.805
Model:                            OLS   Adj. R-squared:                  0.799
Method:                 Least Squares   F-statistic:                     123.9
Date:                   四, 21 5月 2020   Prob (F-statistic):           3.56e-12
Time:                        02:00:10   Log-Likelihood:                0.37143
No. Observations:                  31   AIC:                             1.257
Df Residuals:                      30   BIC:                             2.691
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1             0.0054      0.000     11.132      0.000       0.004       0.006
==============================================================================
Omnibus:                       20.490   Durbin-Watson:                   1.852
Prob(Omnibus):                  0.000   Jarque-Bera (JB):               29.200
Skew:                          -1.650   Prob(JB):                     4.56e-07
Kurtosis:                       6.424   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
C
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.841
Model:                            OLS   Adj. R-squared:                  0.834
Method:                 Least Squares   F-statistic:                     126.5
Date:                   四, 21 5月 2020   Prob (F-statistic):           4.70e-11
Time:                        02:00:10   Log-Likelihood:                -8.0747
No. Observations:                  25   AIC:                             18.15
Df Residuals:                      24   BIC:                             19.37
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1            -0.0125      0.001    -11.249      0.000      -0.015      -0.010
==============================================================================
Omnibus:                        5.519   Durbin-Watson:                   1.003
Prob(Omnibus):                  0.063   Jarque-Bera (JB):                4.329
Skew:                           1.018   Prob(JB):                        0.115
Kurtosis:                       3.096   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
                            OLS Regression Results                            
==============================================================================
Dep. Variable:                      y   R-squared:                       0.912
Model:                            OLS   Adj. R-squared:                  0.909
Method:                 Least Squares   F-statistic:                     311.8
Date:                   四, 21 5月 2020   Prob (F-statistic):           2.13e-17
Time:                        02:00:10   Log-Likelihood:                 3.0517
No. Observations:                  31   AIC:                            -4.103
Df Residuals:                      30   BIC:                            -2.669
Df Model:                           1                                         
Covariance Type:            nonrobust                                         
==============================================================================
                 coef    std err          t      P>|t|      [0.025      0.975]
------------------------------------------------------------------------------
x1            -0.0079      0.000    -17.659      0.000      -0.009      -0.007
==============================================================================
Omnibus:                        2.749   Durbin-Watson:                   1.383
Prob(Omnibus):                  0.253   Jarque-Bera (JB):                2.459
Skew:                           0.622   Prob(JB):                        0.292
Kurtosis:                       2.403   Cond. No.                         1.00
==============================================================================

Warnings:
[1] Standard Errors assume that the covariance matrix of the errors is correctly specified.
03/15
QXcbConnection: XCB error: 148 (Unknown), sequence: 180, resource id: 0, major code: 140 (Unknown), minor code: 20

